Teaching Temporal Logics to Neural Networks

We study two fundamental questions in neuro-symbolic computing: can deep learning tackle challenging problems in logics end-to-end, and can neural networks learn the semantics of logics. In this work we focus on linear-time temporal logic (LTL), as it is widely used in verification. We train a Transformer on the problem to directly predict a solution, i.e. a trace, to a given LTL formula. The training data is generated with classical solvers, which, however, only provide one of many possible solutions to each formula. We demonstrate that it is sufficient to train on those particular solutions to formulas, and that Transformers can predict solutions even to formulas from benchmarks from the literature on which the classical solver timed out. Transformers also generalize to the semantics of the logics: while they often deviate from the solutions found by the classical solvers, they still predict correct solutions to most formulas.

==> data/na-10-ts-15-nf-1m-lbt-sat/tiny-l8-val-acc.csv <==
Wall time,Step,Value
1579692654.792524,1000,0.04615384712815285
1579692840.0647116,2000,0.2838827967643738
1579693026.0762484,3000,0.7076923251152039
1579693227.2073264,4000,0.7630036473274231
1579693429.6970963,5000,0.7967032790184021
1579693633.4249883,6000,0.8366300463676453
1579693835.2624247,7000,0.8454212546348572
1579694034.1898606,8000,0.8509157299995422
1579694231.8390565,9000,0.8692307472229004
1579694431.3846767,10000,0.8714285492897034
1579694635.490781,11000,0.8882783651351929
1579694838.6358275,12000,0.892307698726654
1579695036.5129848,13000,0.8974359035491943
1579695235.1344342,14000,0.8978021740913391
1579695437.6931412,15000,0.9117215871810913
1579695630.9582248,16000,0.9117215871810913
1579695828.985907,17000,0.9142857193946838
1579696033.6464767,18000,0.9238095283508301
1579696232.40177,19000,0.9212453961372375
1579696430.4787023,20000,0.9234431982040405
1579696621.6073973,21000,0.9190475940704346
1579696819.5944262,22000,0.9271062016487122
1579697015.8481548,23000,0.9263736009597778
1579697208.4492881,24000,0.9241757988929749
1579697399.5579965,25000,0.9318681359291077
1579697587.3579094,26000,0.9318681359291077
1579697770.9532843,27000,0.9263736009597778
1579697963.994957,28000,0.9329670071601868
1579698158.964039,29000,0.9293040037155151
1579698362.5075417,30000,0.9362637400627136
1579698559.9310153,31000,0.9391941428184509
1579698753.6406372,32000,0.94029301404953
1579698948.8688085,33000,0.9395604133605957
1579699143.540569,34000,0.9406593441963196
1579699338.5103319,35000,0.9358974099159241
1579699533.5960538,36000,0.9421245455741882
1579699728.4324257,37000,0.944688618183136
1579699925.1829526,38000,0.9395604133605957
1579700124.2144027,39000,0.9432234168052673
1579700320.8661816,40000,0.9410256147384644
1579700512.6020877,41000,0.9428571462631226
1579700705.284642,42000,0.9417582154273987
1579700897.4395883,43000,0.9432234168052673
1579701088.0780878,44000,0.9450549483299255
1579701282.2200856,45000,0.9479853510856628
1579701477.4448185,46000,0.9523809552192688
1579701672.4157844,47000,0.9498168230056763
1579701863.436778,48000,0.9483516216278076
1579702055.586579,49000,0.9490842223167419


==> data/na-5-ts-15-nf-1m-lbt-sat/medium-val-acc.csv <==
Wall time,Step,Value
1579612044.285805,1000,0.1329670399427414
1579612189.7854137,2000,0.42893773317337036
1579612334.70659,3000,0.634798526763916
1579612479.6114607,4000,0.660805881023407
1579612623.9525118,5000,0.7010989189147949
1579612768.0896826,6000,0.7197802066802979
1579612912.0375082,7000,0.7432234287261963
1579613056.2580245,8000,0.7728937864303589
1579613200.3783429,9000,0.7772893905639648
1579613345.1804347,10000,0.8036630153656006
1579613489.5014327,11000,0.795604407787323
1579613634.2729933,12000,0.8223443031311035
1579613778.2268686,13000,0.8498168587684631
1579613922.87071,14000,0.8523809313774109
1579614066.674328,15000,0.8523809313774109
1579614211.5188282,16000,0.8648351430892944
1579614356.385,17000,0.8684981465339661
1579614501.457071,18000,0.8816849589347839
1579614646.4821315,19000,0.8798534870147705
1579614791.293472,20000,0.8809523582458496
1579614936.1922195,21000,0.8875457644462585
1579615080.361757,22000,0.8908424973487854
1579615224.7057238,23000,0.8897435665130615
1579615368.6086051,24000,0.9051281809806824
1579615513.3551505,25000,0.8970695734024048
1579615657.1713066,26000,0.8956043720245361
1579615801.536068,27000,0.9106227159500122
1579615945.2144692,28000,0.9007325768470764
1579616090.2264388,29000,0.9029303789138794
1579616234.2280452,30000,0.9139193892478943
1579616378.6683989,31000,0.9069597125053406
1579616522.624537,32000,0.9146519899368286
1579616667.7228286,33000,0.9186813235282898
1579616812.0008535,34000,0.9157509207725525
1579616956.2343771,35000,0.91318678855896
1579617100.4727778,36000,0.91318678855896
1579617244.7627468,37000,0.9054945111274719
1579617388.973833,38000,0.9208791255950928
1579617533.5965946,39000,0.9153845906257629
1579617678.037107,40000,0.9201465249061584
1579617822.910726,41000,0.9238095283508301
1579617967.391712,42000,0.9241757988929749
1579618112.0232887,43000,0.9263736009597778
1579618257.092715,44000,0.9311355352401733
1579618401.8135748,45000,0.9278388023376465
1579618546.1546774,46000,0.9227105975151062
1579618690.8110995,47000,0.932600736618042
1579618835.283983,48000,0.930402934551239
1579618980.2296302,49000,0.9333333373069763


==> data/na-5-ts-15-nf-1m-lbt-sat/small-val-acc.csv <==
Wall time,Step,Value
1579608170.8120868,1000,0.09267399460077286
1579608263.343634,2000,0.34761905670166016
1579608355.4918344,3000,0.6003662943840027
1579608443.8896425,4000,0.6556776762008667
1579608532.4484098,5000,0.7091575264930725
1579608622.0169098,6000,0.7102563977241516
1579608712.6877275,7000,0.732600748538971
1579608804.0557353,8000,0.7523809671401978
1579608895.2636812,9000,0.7637362480163574
1579608984.6818302,10000,0.8146520256996155
1579609074.3295605,11000,0.8135530948638916
1579609163.0009332,12000,0.8296703100204468
1579609251.942632,13000,0.8421245217323303
1579609341.3505106,14000,0.8487179279327393
1579609432.433605,15000,0.8472527265548706
1579609528.9424727,16000,0.8604395389556885
1579609625.9078085,17000,0.8637362718582153
1579609716.6888244,18000,0.8677655458450317
1579609806.098101,19000,0.858608067035675
1579609893.9486263,20000,0.8677655458450317
1579609981.1467266,21000,0.8699633479118347
1579610067.9932125,22000,0.8732600808143616
1579610154.8863664,23000,0.8758241534233093
1579610240.900194,24000,0.8798534870147705
1579610327.7551441,25000,0.8893772959709167
1579610414.1390257,26000,0.8813186883926392
1579610500.597028,27000,0.8838827610015869
1579610586.731585,28000,0.8908424973487854
1579610673.4432464,29000,0.8893772959709167
1579610759.6539075,30000,0.8879120945930481
1579610846.3260179,31000,0.8879120945930481
1579610932.837685,32000,0.8956043720245361
1579611020.745805,33000,0.8930402994155884
1579611107.8055184,34000,0.8996337056159973
1579611195.5224416,35000,0.8959707021713257
1579611282.8432815,36000,0.9036629796028137
1579611370.452885,37000,0.9073259830474854
1579611457.0102859,38000,0.8974359035491943
1579611543.0786035,39000,0.901098906993866
1579611628.9531271,40000,0.9047619104385376
1579611715.1552773,41000,0.9062271118164062
1579611801.634407,42000,0.9021977782249451
1579611888.4801762,43000,0.903296709060669
1579611974.1715891,44000,0.9073259830474854
1579612060.7769608,45000,0.9091575145721436
1579612147.1202269,46000,0.91318678855896
1579612235.2219129,47000,0.9076923131942749
1579612323.1106715,48000,0.9062271118164062
1579612411.1276295,49000,0.9091575145721436


==> data/na-5-ts-15-nf-1m-lbt-sat/tiny-h16-val-acc.csv <==
Wall time,Step,Value
1579607340.7233112,1000,0.0575091578066349
1579607431.3522165,2000,0.22564102709293365
1579607523.0294619,3000,0.5106227397918701
1579607612.9485137,4000,0.6710622906684875
1579607704.286718,5000,0.7347985506057739
1579607793.6317797,6000,0.7369963526725769
1579607883.5393078,7000,0.7813186645507812
1579607973.16273,8000,0.7915750741958618
1579608062.2547956,9000,0.8161172270774841
1579608150.4827192,10000,0.827106237411499
1579608242.2865798,11000,0.8256410360336304
1579608331.8193147,12000,0.8344322443008423
1579608420.5593047,13000,0.8461538553237915
1579608508.4285493,14000,0.8402930498123169
1579608597.6688523,15000,0.8523809313774109
1579608685.5175498,16000,0.8505494594573975
1579608775.501027,17000,0.863003671169281
1579608863.9832244,18000,0.8684981465339661
1579608952.9398544,19000,0.8703296780586243
1579609040.8277628,20000,0.8717948794364929
1579609130.4463706,21000,0.8820512890815735
1579609220.0850673,22000,0.875091552734375
1579609309.7901044,23000,0.8776556849479675
1579609398.1522853,24000,0.877289354801178
1579609487.8123536,25000,0.8805860877037048
1579609576.704318,26000,0.8842490911483765
1579609666.3788698,27000,0.8835164904594421
1579609756.0567117,28000,0.8846153616905212
1579609845.9880476,29000,0.8926739692687988
1579609933.6820374,30000,0.8842490911483765
1579610021.5106757,31000,0.8871794939041138
1579610110.4851131,32000,0.8981685042381287
1579610198.1995203,33000,0.8919413685798645
1579610287.4801714,34000,0.892307698726654
1579610376.1818554,35000,0.8893772959709167
1579610465.1676223,36000,0.894505500793457
1579610554.0064952,37000,0.8948717713356018
1579610642.432726,38000,0.8956043720245361
1579610731.1709785,39000,0.901098906993866
1579610820.2093394,40000,0.8974359035491943
1579610908.62759,41000,0.8908424973487854
1579610996.5654268,42000,0.898901104927063
1579611085.0625048,43000,0.8948717713356018
1579611172.638922,44000,0.8956043720245361
1579611260.6705663,45000,0.8981685042381287
1579611349.3120995,46000,0.8974359035491943
1579611437.7715352,47000,0.9054945111274719
1579611525.6551726,48000,0.8963369727134705
1579611613.880944,49000,0.903296709060669


==> data/na-5-ts-15-nf-1m-lbt-sat/tiny-h8-val-acc.csv <==
Wall time,Step,Value
1579603430.9629505,1000,0.06190476194024086
1579603526.0608873,2000,0.14542125165462494
1579603620.903555,3000,0.4890109896659851
1579603714.0392716,4000,0.4743589758872986
1579603804.1482577,5000,0.6531135439872742
1579603894.218278,6000,0.7501831650733948
1579603984.3585308,7000,0.7637362480163574
1579604074.3718622,8000,0.7699633836746216
1579604163.4266446,9000,0.773992657661438
1579604254.6869283,10000,0.7908424735069275
1579604343.8551497,11000,0.8065934181213379
1579604434.46295,12000,0.8135530948638916
1579604524.407102,13000,0.8395604491233826
1579604615.6940572,14000,0.831501841545105
1579604706.8656647,15000,0.8498168587684631
1579604799.475999,16000,0.8384615182876587
1579604892.1591232,17000,0.8549450635910034
1579604984.700306,18000,0.8322344422340393
1579605075.431845,19000,0.8575091361999512
1579605164.3288288,20000,0.8633699417114258
1579605254.6181629,21000,0.8655677437782288
1579605345.4091823,22000,0.8666666746139526
1579605435.2591774,23000,0.865201473236084
1579605525.0294802,24000,0.8695970773696899
1579605613.4029202,25000,0.8739926815032959
1579605702.4543204,26000,0.8761904835700989
1579605790.9978216,27000,0.8765567541122437
1579605879.0308561,28000,0.879487156867981
1579605966.8000166,29000,0.879487156867981
1579606055.322825,30000,0.8853479623794556
1579606143.2723072,31000,0.8809523582458496
1579606231.3112743,32000,0.8827838897705078
1579606322.6984143,33000,0.8820512890815735
1579606414.9043772,34000,0.8761904835700989
1579606506.9271612,35000,0.8809523582458496
1579606599.6481946,36000,0.8842490911483765
1579606691.8550136,37000,0.8915750980377197
1579606779.5525837,38000,0.8897435665130615
1579606869.4928122,39000,0.8890109658241272
1579606959.0650241,40000,0.8868131637573242
1579607049.6459897,41000,0.8421245217323303
1579607139.6954076,42000,0.8897435665130615
1579607229.599405,43000,0.8868131637573242
1579607318.900014,44000,0.8919413685798645
1579607407.5111363,45000,0.8901098966598511
1579607496.6511078,46000,0.8890109658241272
1579607586.1220267,47000,0.89670330286026
1579607676.447366,48000,0.892307698726654
1579607765.9465997,49000,0.8978021740913391


==> data/na-5-ts-15-nf-1m-lbt-sat/tiny-l4-val-acc.csv <==
Wall time,Step,Value
1579543941.2635884,1000,0.05128205195069313
1579544053.727462,2000,0.2945055067539215
1579544165.8220851,3000,0.598901093006134
1579544278.3728967,4000,0.723809540271759
1579544392.2178414,5000,0.6553113460540771
1579544504.7367468,6000,0.6791208982467651
1579544617.649544,7000,0.7985348105430603
1579544730.373902,8000,0.80989009141922
1579544843.298426,9000,0.8260073065757751
1579544956.6060243,10000,0.841391921043396
1579545069.273999,11000,0.8531135320663452
1579545182.031005,12000,0.8593406677246094
1579545296.3079257,13000,0.8644688725471497
1579545410.0474432,14000,0.8710622787475586
1579545525.9732165,15000,0.8739926815032959
1579545642.44159,16000,0.8780219554901123
1579545758.848403,17000,0.8769230842590332
1579545872.4652076,18000,0.8798534870147705
1579545986.110495,19000,0.8831501603126526
1579546102.9927697,20000,0.8860805630683899
1579546221.6616685,21000,0.8879120945930481
1579546341.2971632,22000,0.8864468932151794
1579546457.948568,23000,0.8912087678909302
1579546570.8295069,24000,0.8948717713356018
1579546684.0926697,25000,0.8963369727134705
1579546797.711526,26000,0.8959707021713257
1579546910.7966712,27000,0.8970695734024048
1579547024.6919806,28000,0.9018315076828003
1579547138.2965534,29000,0.8934065699577332
1579547251.3441846,30000,0.9051281809806824
1579547364.2754653,31000,0.9014651775360107
1579547480.0604942,32000,0.9095237851142883
1579547596.9795594,33000,0.9091575145721436
1579547713.147105,34000,0.9073259830474854
1579547828.6223307,35000,0.908791184425354
1579547942.9280705,36000,0.9062271118164062
1579548058.8621292,37000,0.9135531187057495
1579548176.1963468,38000,0.9168497920036316
1579548291.9021094,39000,0.9139193892478943
1579548409.3237476,40000,0.9102563858032227
1579548527.4047756,41000,0.910988986492157
1579548645.844954,42000,0.9175823926925659
1579548764.5121856,43000,0.9172161221504211
1579548885.4168127,44000,0.9183149933815002
1579549006.8026807,45000,0.9175823926925659
1579549128.3756258,46000,0.9175823926925659
1579549251.4231277,47000,0.9234431982040405
1579549374.1066394,48000,0.9168497920036316
1579549499.0452058,49000,0.9216117262840271


==> data/na-5-ts-15-nf-1m-lbt-sat/tiny-l8-val-acc.csv <==
Wall time,Step,Value
1579550529.504188,1000,0.058974359184503555
1579550720.102193,2000,0.3106227219104767
1579550912.274832,3000,0.6765567660331726
1579551099.4028428,4000,0.7439560294151306
1579551287.720756,5000,0.757509171962738
1579551472.833745,6000,0.7985348105430603
1579551656.9199412,7000,0.8223443031311035
1579551842.5223365,8000,0.8219780325889587
1579552030.9199154,9000,0.8417582511901855
1579552219.1564305,10000,0.8641025424003601
1579552404.842088,11000,0.8637362718582153
1579552590.0888262,12000,0.8695970773696899
1579552774.877302,13000,0.8882783651351929
1579552959.7757373,14000,0.8934065699577332
1579553144.948012,15000,0.8948717713356018
1579553332.2402108,16000,0.9040293097496033
1579553518.7692113,17000,0.9036629796028137
1579553703.7275798,18000,0.9054945111274719
1579553888.6220927,19000,0.9058607816696167
1579554072.8836713,20000,0.9139193892478943
1579554255.4168267,21000,0.9128205180168152
1579554438.7138586,22000,0.9117215871810913
1579554625.0227034,23000,0.9179487228393555
1579554809.9218643,24000,0.9091575145721436
1579554992.0137866,25000,0.9234431982040405
1579555174.803792,26000,0.9245421290397644
1579555357.3569064,27000,0.9296703338623047
1579555539.2980514,28000,0.9267399311065674
1579555720.739184,29000,0.9296703338623047
1579555903.514102,30000,0.9322344064712524
1579556085.719575,31000,0.934798538684845
1579556267.815948,32000,0.9289377331733704
1579556448.328617,33000,0.9340659379959106
1579556630.993481,34000,0.9351648092269897
1579556813.1031618,35000,0.928205132484436
1579556994.8715296,36000,0.9351648092269897
1579557175.7332475,37000,0.9395604133605957
1579557355.8257453,38000,0.9388278126716614
1579557537.7748039,39000,0.9413919448852539
1579557719.6643603,40000,0.946886420249939
1579557899.653573,41000,0.9406593441963196
1579558080.3848503,42000,0.9410256147384644
1579558261.535608,43000,0.9457875490188599
1579558442.7723994,44000,0.9391941428184509
1579558623.6108112,45000,0.9450549483299255
1579558803.539535,46000,0.9457875490188599
1579558983.63387,47000,0.9461538195610046
1579559162.3467712,48000,0.9494505524635315
1579559388.0054777,49000,0.9494505524635315
1579710632.2867692,51000,0.9439560174942017
1579710814.988661,52000,0.9494505524635315
1579710997.2423806,53000,0.9505494236946106
1579711180.2575638,54000,0.9509157538414001
1579711360.0882018,55000,0.9498168230056763
1579711542.053378,56000,0.9494505524635315
1579711724.8232672,57000,0.9527472257614136
1579711908.339306,58000,0.9483516216278076
1579712089.6436093,59000,0.9465201497077942
1579712272.8361177,60000,0.9487179517745972
1579712456.7863467,61000,0.9534798264503479
1579712638.439997,62000,0.9538461565971375
1579712820.310462,63000,0.9538461565971375
1579713002.582852,64000,0.9516483545303345
1579713185.5301392,65000,0.9457875490188599
1579713368.6167972,66000,0.9490842223167419
1579713550.5405552,67000,0.9549450278282166
1579713733.4376884,68000,0.9523809552192688
1579713915.1211061,69000,0.9538461565971375
1579714097.5867662,70000,0.9523809552192688
1579714279.6298728,71000,0.9534798264503479
1579714460.8734186,72000,0.9549450278282166
1579714639.8234422,73000,0.9542124271392822
1579714818.2959325,74000,0.9505494236946106
1579714996.3651626,75000,0.9560439586639404
1579715174.2592175,76000,0.9593406319618225
1579715351.1772504,77000,0.9505494236946106
1579715532.3203998,78000,0.9567765593528748
1579715715.7266295,79000,0.9575091600418091
1579715897.4721086,80000,0.9575091600418091
1579716078.3893142,81000,0.9534798264503479
1579716260.6014097,82000,0.9582417607307434
1579716441.5580318,83000,0.9589743614196777
1579716620.8025236,84000,0.9575091600418091
1579716800.1655746,85000,0.9523809552192688
1579716979.117865,86000,0.9560439586639404
1579717156.979348,87000,0.9571428298950195
1579717334.7429235,88000,0.9578754305839539
1579717513.2706842,89000,0.9604395627975464
1579717694.5589502,90000,0.9608058333396912
1579717874.8133228,91000,0.9571428298950195
1579718054.7584963,92000,0.9600732326507568
1579718234.3786073,93000,0.9553113579750061
1579718414.8386521,94000,0.9597069621086121
1579718595.1093383,95000,0.9589743614196777
1579718774.6732643,96000,0.9600732326507568
1579718957.4592614,97000,0.9575091600418091
1579719138.8612893,98000,0.9597069621086121
1579719321.08747,99000,0.9593406319618225


==> data/na-5-ts-15-nf-1m-lbt-sat/tiny-val-acc.csv <==
Wall time,Step,Value
1579602001.8799162,1000,0.04542124643921852
1579602087.938053,2000,0.21355311572551727
1579602175.7505147,3000,0.48571428656578064
1579602261.1288757,4000,0.6113553047180176
1579602348.4780571,5000,0.6703296899795532
1579602436.781475,6000,0.7091575264930725
1579602524.3837724,7000,0.708791196346283
1579602613.5944018,8000,0.7311355471611023
1579602702.9821901,9000,0.7227106094360352
1579602793.9281704,10000,0.7307692170143127
1579602884.1218925,11000,0.8113552927970886
1579602974.1510842,12000,0.8065934181213379
1579603063.010031,13000,0.8161172270774841
1579603152.529019,14000,0.8241758346557617
1579603241.0092955,15000,0.8340659141540527
1579603331.3005662,16000,0.8417582511901855
1579603421.2037368,17000,0.8278388381004333
1579603512.6204913,18000,0.8358974456787109
1579603604.5357528,19000,0.8505494594573975
1579603695.95783,20000,0.8399267196655273
1579603787.2182117,21000,0.8501831293106079
1579603879.3801699,22000,0.8476190567016602
1579603969.3297117,23000,0.8567765355110168
1579604059.1140196,24000,0.8589743375778198
1579604148.4930372,25000,0.8633699417114258
1579604238.646203,26000,0.8600732684135437
1579604329.3161054,27000,0.8619047403335571
1579604420.708302,28000,0.8593406677246094
1579604511.0896444,29000,0.8582417368888855
1579604601.7262647,30000,0.8512820601463318
1579604691.7640116,31000,0.8710622787475586
1579604782.951702,32000,0.8710622787475586
1579604874.4481628,33000,0.867399275302887
1579604965.3908129,34000,0.8699633479118347
1579605057.047162,35000,0.8670329451560974
1579605147.3302083,36000,0.8732600808143616
1579605236.9795933,37000,0.8765567541122437
1579605326.631356,38000,0.8780219554901123
1579605415.1402307,39000,0.8743589520454407
1579605504.2655053,40000,0.8805860877037048
1579605593.6899323,41000,0.8838827610015869
1579605683.1254208,42000,0.8816849589347839
1579605772.4538202,43000,0.8802197575569153
1579605861.9176176,44000,0.8802197575569153
1579605951.2062788,45000,0.8816849589347839
1579606040.9364173,46000,0.8791208863258362
1579606130.896659,47000,0.879487156867981
1579606219.970723,48000,0.8849816918373108
1579606309.29188,49000,0.8857142925262451


==> data/na-5-ts-25-nf-1m-lbt-sat/medium-val-acc.csv <==
Wall time,Step,Value
1579612108.6727526,1000,0.03861881047487259
1579612259.3063939,2000,0.1363016813993454
1579612410.858033,3000,0.3271240293979645
1579612562.1702352,4000,0.47205814719200134
1579612713.8220894,5000,0.5129486322402954
1579612864.451912,6000,0.5624716281890869
1579613014.7612202,7000,0.5856428742408752
1579613165.1801658,8000,0.6265333890914917
1579613315.5393696,9000,0.6619718074798584
1579613465.4467633,10000,0.6978645920753479
1579613615.868191,11000,0.7037709951400757
1579613767.1979134,12000,0.7342117428779602
1579613918.8137085,13000,0.7033166885375977
1579614068.5593004,14000,0.7492049336433411
1579614217.6105435,15000,0.745570182800293
1579614367.4766717,16000,0.7610177397727966
1579614516.731681,17000,0.7751021981239319
1579614666.8821626,18000,0.7660154700279236
1579614816.5429716,19000,0.773739218711853
1579614965.9866457,20000,0.7714675068855286
1579615115.4692678,21000,0.7769196033477783
1579615265.5291831,22000,0.7887324094772339
1579615414.4996414,23000,0.7760109305381775
1579615563.9788082,24000,0.7937301397323608
1579615712.8903902,25000,0.793275773525238
1579615862.3526542,26000,0.7846433520317078
1579616011.5196605,27000,0.7955474853515625
1579616160.735227,28000,0.7991821765899658
1579616309.2522612,29000,0.8000908493995667
1579616458.4266396,30000,0.8023625612258911
1579616607.3449004,31000,0.8037256002426147
1579616756.161567,32000,0.8146297335624695
1579616904.8119025,33000,0.8169013857841492
1579617053.7395034,34000,0.8082689642906189
1579617202.748447,35000,0.8105406761169434
1579617352.0769796,36000,0.8100863099098206
1579617501.2244737,37000,0.8105406761169434
1579617650.6773741,38000,0.8155384063720703
1579617799.465796,39000,0.8241708278656006
1579617948.8140876,40000,0.8196274638175964
1579618097.995299,41000,0.8155384063720703
1579618246.9440503,42000,0.8196274638175964
1579618395.3742487,43000,0.8187187910079956
1579618544.8789732,44000,0.8241708278656006
1579618694.0258245,45000,0.8237165212631226
1579618843.1265104,46000,0.8282598853111267
1579618992.0239172,47000,0.8241708278656006
1579619141.0692446,48000,0.8328032493591309
1579619290.0677078,49000,0.8309859037399292


==> data/na-5-ts-25-nf-1m-lbt-sat/small-val-acc.csv <==
Wall time,Step,Value
1579607951.9351857,1000,0.03543843701481819
1579608028.1461985,2000,0.15856428444385529
1579608104.4902456,3000,0.3416628837585449
1579608180.7793646,4000,0.48205360770225525
1579608257.7898927,5000,0.5302135348320007
1579608334.7849824,6000,0.5883689522743225
1579608411.9873166,7000,0.6188096404075623
1579608488.6635468,8000,0.6433439254760742
1579608565.6506667,9000,0.657882809638977
1579608642.4006798,10000,0.6742389798164368
1579608719.406113,11000,0.6896864771842957
1579608796.0284503,12000,0.682417094707489
1579608872.3836493,13000,0.7096773982048035
1579608948.7401054,14000,0.7310313582420349
1579609025.3619578,15000,0.7437528371810913
1579609101.7864814,16000,0.7273966670036316
1579609177.8905811,17000,0.7469332218170166
1579609254.5230296,18000,0.7610177397727966
1579609331.3320076,19000,0.7482962012290955
1579609407.8436666,20000,0.7646524310112
1579609483.4498272,21000,0.7514765858650208
1579609559.8260257,22000,0.7651067972183228
1579609636.4309933,23000,0.7582916617393494
1579609712.9508774,24000,0.7764652371406555
1579609793.0052402,25000,0.7778282761573792
1579609872.600695,26000,0.7778282761573792
1579609950.679885,27000,0.7760109305381775
1579610029.9043086,28000,0.784188985824585
1579610107.9767663,29000,0.779191255569458
1579610186.2480211,30000,0.7828260064125061
1579610264.9176247,31000,0.779191255569458
1579610344.0940604,32000,0.7900953888893127
1579610422.9765086,33000,0.7860063314437866
1579610502.514747,34000,0.798273503780365
1579610581.6368406,35000,0.793275773525238
1579610661.57561,36000,0.7891867160797119
1579610741.1325874,37000,0.798273503780365
1579610821.7622142,38000,0.79282146692276
1579610901.9125798,39000,0.7910040616989136
1579610984.1587565,40000,0.7987278699874878
1579611064.4147496,41000,0.7941844463348389
1579611144.322972,42000,0.7850976586341858
1579611223.4802854,43000,0.8064516186714172
1579611304.4370484,44000,0.7991821765899658
1579611384.4884434,45000,0.7973648309707642
1579611465.8533962,46000,0.8009995222091675
1579611546.0073948,47000,0.8005452156066895
1579611627.6946132,48000,0.8014538884162903
1579611707.9337687,49000,0.812812328338623


==> data/na-5-ts-25-nf-1m-lbt-sat/tiny-h16-val-acc.csv <==
Wall time,Step,Value
1579609824.202154,1000,0.01363016851246357
1579609902.5150378,2000,0.07587460428476334
1579609981.1972384,3000,0.2621535658836365
1579610059.912671,4000,0.44388914108276367
1579610139.5393302,5000,0.5447523593902588
1579610218.6967752,6000,0.48523399233818054
1579610297.173806,7000,0.6274420619010925
1579610373.287353,8000,0.5865515470504761
1579610450.0875158,9000,0.6369832158088684
1579610526.9472978,10000,0.6756020188331604
1579610603.1602821,11000,0.6651521921157837
1579610679.1280277,12000,0.6933212280273438
1579610755.9409451,13000,0.6969559192657471
1579610832.7444818,14000,0.7037709951400757
1579610909.0919917,15000,0.7342117428779602
1579610985.5775099,16000,0.740572452545166
1579611062.336054,17000,0.7410268187522888
1579611139.0170412,18000,0.7323943376541138
1579611215.298295,19000,0.7373920679092407
1579611291.3085103,20000,0.7496592402458191
1579611366.7525187,21000,0.7578373551368713
1579611442.7424884,22000,0.7396637797355652
1579611518.994896,23000,0.7601090669631958
1579611594.4131083,24000,0.7628350853919983
1579611670.5695262,25000,0.7705588340759277
1579611746.3756638,26000,0.7637437582015991
1579611822.382952,27000,0.7755565643310547
1579611897.721587,28000,0.7641980648040771
1579611973.0639653,29000,0.7732848525047302
1579612048.4634898,30000,0.7823716402053833
1579612123.9823472,31000,0.7846433520317078
1579612199.4881,32000,0.7860063314437866
1579612275.4350054,33000,0.7837346792221069
1579612352.1133678,34000,0.7782825827598572
1579612429.8618762,35000,0.7832803130149841
1579612506.1167853,36000,0.7828260064125061
1579612582.8300931,37000,0.7887324094772339
1579612659.3718934,38000,0.7896410822868347
1579612735.7476027,39000,0.7846433520317078
1579612812.1139944,40000,0.7728305459022522
1579612888.7010226,41000,0.7891867160797119
1579612965.6858985,42000,0.7923671007156372
1579613042.5120566,43000,0.7814629673957825
1579613119.6935487,44000,0.7814629673957825
1579613197.1814682,45000,0.7937301397323608
1579613273.862884,46000,0.7987278699874878
1579613350.3877542,47000,0.79282146692276
1579613426.8009334,48000,0.79282146692276
1579613503.6534302,49000,0.797819197177887


==> data/na-5-ts-25-nf-1m-lbt-sat/tiny-h8-val-acc.csv <==
Wall time,Step,Value
1579604682.454711,1000,0.016810540109872818
1579604758.5653112,2000,0.10222625732421875
1579604834.4096003,3000,0.19082234799861908
1579604911.3588347,4000,0.38164469599723816
1579604987.7287025,5000,0.5088596343994141
1579605063.9697788,6000,0.5783734917640686
1579605140.1411488,7000,0.5906406044960022
1579605216.370271,8000,0.6306224465370178
1579605292.2843516,9000,0.6378918886184692
1579605368.3594053,10000,0.6619718074798584
1579605444.5947669,11000,0.6597001552581787
1579605520.423471,12000,0.6769649982452393
1579605596.8067627,13000,0.7024080157279968
1579605671.9790146,14000,0.7110404372215271
1579605747.4103951,15000,0.7305769920349121
1579605823.440746,16000,0.7323943376541138
1579605900.130987,17000,0.7196728587150574
1579605977.113259,18000,0.7364833950996399
1579606054.4184687,19000,0.7482962012290955
1579606131.286035,20000,0.7396637797355652
1579606208.953068,21000,0.7387551069259644
1579606285.696785,22000,0.7446615099906921
1579606363.498501,23000,0.7514765858650208
1579606441.5727215,24000,0.7564743161201477
1579606519.9940088,25000,0.7528396248817444
1579606597.5961237,26000,0.7582916617393494
1579606675.628123,27000,0.7669241428375244
1579606752.168633,28000,0.7660154700279236
1579606828.81437,29000,0.7632893919944763
1579606905.200471,30000,0.7655611038208008
1579606982.771002,31000,0.7669241428375244
1579607059.9467058,32000,0.7687414884567261
1579607138.741187,33000,0.7723761796951294
1579607217.9762628,34000,0.7614720463752747
1579607294.2490957,35000,0.7719218730926514
1579607371.086026,36000,0.7664697766304016
1579607448.3268387,37000,0.7782825827598572
1579607525.3944316,38000,0.7764652371406555
1579607603.4021113,39000,0.7746478915214539
1579607681.924042,40000,0.779191255569458
1579607763.7117262,41000,0.7710132002830505
1579607844.4095047,42000,0.7755565643310547
1579607922.3080382,43000,0.7605633735656738
1579608000.241673,44000,0.7810086607933044
1579608083.9220252,45000,0.7800999283790588
1579608165.5943882,46000,0.7860063314437866
1579608245.719307,47000,0.7755565643310547
1579608325.652496,48000,0.7828260064125061
1579608405.353036,49000,0.7828260064125061


==> data/na-5-ts-25-nf-1m-lbt-sat/tiny-l4-val-acc.csv <==
Wall time,Step,Value
1579557723.7587256,1000,0.021808268502354622
1579557826.576959,2000,0.10676965117454529
1579557929.2322915,3000,0.38164469599723816
1579558032.4419758,4000,0.480690598487854
1579558134.5685236,5000,0.6088141798973083
1579558236.8602588,6000,0.6238073706626892
1579558339.8287427,7000,0.635165810585022
1579558442.665451,8000,0.6892321705818176
1579558544.8758454,9000,0.6715129613876343
1579558648.0913336,10000,0.692866861820221
1579558750.509484,11000,0.7323943376541138
1579558853.0110264,12000,0.740118145942688
1579558955.7476184,13000,0.7355747222900391
1579559058.9974177,14000,0.7573829889297485
1579559161.8215175,15000,0.759654700756073
1579559264.8380587,16000,0.7655611038208008
1579559367.748581,17000,0.773739218711853
1579559469.9059458,18000,0.7655611038208008
1579559572.5365088,19000,0.77873694896698
1579559675.7097702,20000,0.7855520248413086
1579559777.5339942,21000,0.7878237366676331
1579559879.747583,22000,0.7860063314437866
1579559982.1688247,23000,0.7964561581611633
1579560084.479737,24000,0.7964561581611633
1579560187.0675032,25000,0.8014538884162903
1579560288.477029,26000,0.7964561581611633
1579560391.2457337,27000,0.7964561581611633
1579560494.0477638,28000,0.8014538884162903
1579560596.680851,29000,0.8000908493995667
1579560699.9251196,30000,0.8014538884162903
1579560802.838385,31000,0.7950931191444397
1579560906.251824,32000,0.8073602914810181
1579561009.565325,33000,0.8037256002426147
1579561113.8314242,34000,0.8078146576881409
1579561218.2787247,35000,0.8050885796546936
1579561321.615749,36000,0.8114493489265442
1579561426.3894515,37000,0.8114493489265442
1579561530.7298324,38000,0.8164470791816711
1579561635.4875798,39000,0.8150840401649475
1579561739.4370677,40000,0.8132666945457458
1579561842.5746975,41000,0.8196274638175964
1579561945.5045464,42000,0.8137210607528687
1579562048.5527208,43000,0.8200817704200745
1579562151.4738686,44000,0.8218991160392761
1579562254.3179016,45000,0.8191730976104736
1579562357.208104,46000,0.8182644248008728
1579562461.089163,47000,0.8209904432296753
1579562564.4245932,48000,0.8273512125015259
1579562667.8538456,49000,0.8214448094367981


==> data/na-5-ts-25-nf-1m-lbt-sat/tiny-l8-test-true-acc.csv <==
Step, Value
1000, 0.109375
2000, 0.386474609375
3000, 0.726806640625
4000, 0.837890625
5000, 0.90625
6000, 0.922607421875
7000, 0.920166015625
8000, 0.940185546875
9000, 0.947509765625
10000, 0.972412109375
11000, 0.970703125
12000, 0.96923828125
13000, 0.9736328125
14000, 0.97998046875
15000, 0.98046875
16000, 0.974609375
17000, 0.977294921875
18000, 0.980224609375
19000, 0.97900390625
20000, 0.986328125
21000, 0.9814453125
22000, 0.987548828125
23000, 0.97802734375
24000, 0.9833984375
25000, 0.981689453125
26000, 0.9853515625
27000, 0.988525390625
28000, 0.983642578125
29000, 0.989501953125
30000, 0.9853515625
31000, 0.98876953125
32000, 0.9873046875
33000, 0.989501953125
34000, 0.988525390625
35000, 0.990478515625
36000, 0.987548828125
37000, 0.98828125
38000, 0.989990234375
39000, 0.989013671875
40000, 0.98779296875
41000, 0.9912109375
42000, 0.991455078125
43000, 0.989013671875
44000, 0.9912109375
45000, 0.98974609375
46000, 0.98876953125
47000, 0.991455078125
48000, 0.987548828125
49000, 0.989990234375
50000, 0.986328125
51000, 0.98974609375
52000, 0.990478515625
53000, 0.99169921875
54000, 0.9931640625
55000, 0.99072265625
56000, 0.99365234375
57000, 0.991943359375
58000, 0.992431640625
59000, 0.98974609375
60000, 0.994384765625
61000, 0.99267578125
62000, 0.992431640625
63000, 0.994140625
64000, 0.9931640625
65000, 0.98974609375
66000, 0.99169921875
67000, 0.99267578125
68000, 0.994873046875
69000, 0.99169921875
70000, 0.99365234375
71000, 0.992919921875
72000, 0.9921875
73000, 0.99462890625
74000, 0.995361328125
75000, 0.994384765625
76000, 0.994384765625
77000, 0.991943359375
78000, 0.992919921875
79000, 0.994384765625
80000, 0.99365234375
81000, 0.99365234375
82000, 0.99365234375
83000, 0.993408203125
84000, 0.99365234375
85000, 0.994873046875
86000, 0.99365234375
87000, 0.994873046875
88000, 0.994873046875
89000, 0.9931640625
90000, 0.991943359375
91000, 0.99365234375
92000, 0.99365234375
93000, 0.994140625
94000, 0.995849609375
95000, 0.994140625
96000, 0.994140625
97000, 0.99365234375
98000, 0.994140625
99000, 0.9951171875
100000, 0.995361328125


==> data/na-5-ts-25-nf-1m-lbt-sat/tiny-l8-val-acc.csv <==
Wall time,Step,Value
1579563543.668885,1000,0.02635165862739086
1579563711.584913,2000,0.12903225421905518
1579563880.4453268,3000,0.427987277507782
1579564049.8776329,4000,0.5120399594306946
1579564219.116348,5000,0.6251703500747681
1579564390.0046904,6000,0.6447069644927979
1579564560.8534827,7000,0.6842344403266907
1579564730.6504707,8000,0.7174012064933777
1579564900.4201376,9000,0.7428441643714905
1579565070.9226978,10000,0.7528396248817444
1579565241.4742513,11000,0.7610177397727966
1579565412.3111799,12000,0.7510222792625427
1579565583.425394,13000,0.7664697766304016
1579565754.5153487,14000,0.7710132002830505
1579565924.1791954,15000,0.7860063314437866
1579566094.2332141,16000,0.7878237366676331
1579566263.4474764,17000,0.8000908493995667
1579566433.7946367,18000,0.79282146692276
1579566603.210305,19000,0.8119036555290222
1579566773.6111476,20000,0.812812328338623
1579566943.1983616,21000,0.8146297335624695
1579567113.0978312,22000,0.8105406761169434
1579567283.0328627,23000,0.8191730976104736
1579567452.7760177,24000,0.8137210607528687
1579567623.1799614,25000,0.8332576155662537
1579567793.547172,26000,0.8196274638175964
1579567964.0955637,27000,0.8309859037399292
1579568133.4315948,28000,0.8328032493591309
1579568303.5488222,29000,0.8273512125015259
1579568476.1426337,30000,0.836438000202179
1579568647.6522024,31000,0.8323489427566528
1579568817.9554138,32000,0.8268968462944031
1579568988.8063905,33000,0.8350749611854553
1579569159.2668195,34000,0.8414357304573059
1579569329.2072372,35000,0.8391640186309814
1579569500.2508883,36000,0.8418900370597839
1579569672.1367857,37000,0.8387096524238586
1579569843.9762928,38000,0.845524787902832
1579570014.779915,39000,0.8473421335220337
1579570186.0184655,40000,0.8500681519508362
1579570356.2646344,41000,0.8473421335220337
1579570524.7972388,42000,0.8487051129341125
1579570694.2422462,43000,0.8550658822059631
1579570863.376854,44000,0.855974555015564
1579571032.8600025,45000,0.8618809580802917
1579571201.1973677,46000,0.8473421335220337
1579571369.2960432,47000,0.8646069765090942
1579571537.0128865,48000,0.8609722852706909
1579571705.019593,49000,0.8673330545425415
1579640102.6847827,51000,0.8677873611450195
1579640270.866186,52000,0.8655156493186951
1579640439.133206,53000,0.8600636124610901
1579640607.0634685,54000,0.8587005734443665
1579640774.9249873,55000,0.8659700155258179
1579640944.0927782,56000,0.870059072971344
1579641112.5981286,57000,0.8632439970970154
1579641281.1637707,58000,0.8664243817329407
1579641448.28897,59000,0.8696047067642212
1579641616.4140859,60000,0.8709677457809448
1579641783.6452124,61000,0.8736937642097473
1579641951.0827603,62000,0.8727850914001465
1579642117.627082,63000,0.8623353242874146
1579642285.7839365,64000,0.8682417273521423
1579642455.5696838,65000,0.8809632062911987
1579642623.766813,66000,0.8814175128936768
1579642791.8065968,67000,0.8732394576072693
1579642958.7765114,68000,0.8796001672744751
1579643126.0759692,69000,0.8800545334815979
1579643293.2275057,70000,0.8709677457809448
1579643460.0567648,71000,0.8777828216552734
1579643627.4082835,72000,0.870059072971344
1579643794.9320805,73000,0.8736937642097473
1579643965.5335312,74000,0.8732394576072693
1579644134.1422262,75000,0.8805088400840759
1579644306.1260068,76000,0.8786914944648743
1579644478.526428,77000,0.8727850914001465
1579644647.919917,78000,0.8741481304168701
1579644816.8547852,79000,0.8796001672744751
1579644985.799383,80000,0.8796001672744751
1579645154.2506642,81000,0.884597897529602
1579645322.7937608,82000,0.875511109828949
1579645491.2571127,83000,0.8818718791007996
1579645660.4169097,84000,0.8809632062911987
1579645827.5453098,85000,0.8868696093559265
1579645996.6304274,86000,0.884143590927124
1579646163.3661327,87000,0.884143590927124
1579646330.6329396,88000,0.8818718791007996
1579646497.7648883,89000,0.8832349181175232
1579646665.2130227,90000,0.8832349181175232
1579646832.1659532,91000,0.8882326483726501
1579646998.9113402,92000,0.8814175128936768
1579647166.669447,93000,0.8864152431488037
1579647333.7795582,94000,0.8836892247200012
1579647501.1579752,95000,0.8882326483726501
1579647668.719288,96000,0.8850522637367249
1579647836.6576746,97000,0.884597897529602
1579648004.650721,98000,0.889141321182251
1579648172.4256828,99000,0.8864152431488037


==> data/na-5-ts-25-nf-1m-lbt-sat/tiny-l8-val-true-acc.csv <==
Step, Value
0, 0
1000, 0.105859375
2000, 0.37724609375
3000, 0.726953125
4000, 0.82822265625
5000, 0.901953125
6000, 0.918359375
7000, 0.918359375
8000, 0.93154296875
9000, 0.9412109375
10000, 0.96875
11000, 0.96796875
12000, 0.96396484375
13000, 0.9716796875
14000, 0.975390625
15000, 0.977734375
16000, 0.97158203125
17000, 0.97392578125
18000, 0.9748046875
19000, 0.97470703125
20000, 0.98173828125
21000, 0.97431640625
22000, 0.985546875
23000, 0.97587890625
24000, 0.982421875
25000, 0.9802734375
26000, 0.98232421875
27000, 0.98486328125
28000, 0.98173828125
29000, 0.98603515625
30000, 0.98388671875
31000, 0.98671875
32000, 0.98251953125
33000, 0.98623046875
34000, 0.9857421875
35000, 0.98798828125
36000, 0.9857421875
37000, 0.98544921875
38000, 0.98681640625
39000, 0.98642578125
40000, 0.98564453125
41000, 0.98955078125
42000, 0.9908203125
43000, 0.991015625
44000, 0.98779296875
45000, 0.98876953125
46000, 0.98623046875
47000, 0.9908203125
48000, 0.987890625
49000, 0.9876953125
50000, 0.98486328125
51000, 0.98720703125
52000, 0.98876953125
53000, 0.98935546875
54000, 0.991015625
55000, 0.9876953125
56000, 0.98876953125
57000, 0.9873046875
58000, 0.990625
59000, 0.98837890625
60000, 0.99111328125
61000, 0.98974609375
62000, 0.98955078125
63000, 0.99208984375
64000, 0.9908203125
65000, 0.99130859375
66000, 0.99052734375
67000, 0.99072265625
68000, 0.99130859375
69000, 0.99072265625
70000, 0.9912109375
71000, 0.99140625
72000, 0.99111328125
73000, 0.98974609375
74000, 0.9923828125
75000, 0.99140625
76000, 0.99296875
77000, 0.98916015625
78000, 0.99140625
79000, 0.99169921875
80000, 0.99150390625
81000, 0.99111328125
82000, 0.9919921875
83000, 0.990234375
84000, 0.99072265625
85000, 0.99306640625
86000, 0.9927734375
87000, 0.99169921875
88000, 0.99208984375
89000, 0.99267578125
90000, 0.9916015625
91000, 0.9912109375
92000, 0.9923828125
93000, 0.99287109375
94000, 0.99404296875
95000, 0.9923828125
96000, 0.99150390625
97000, 0.99189453125
98000, 0.99267578125
99000, 0.99296875
100000, 0.99287109375


==> data/na-5-ts-25-nf-1m-lbt-sat/tiny-val-acc.csv <==
Wall time,Step,Value
1579603762.0494199,1000,0.01317582931369543
1579603839.7206585,2000,0.04179918393492699
1579603916.378295,3000,0.2435256689786911
1579603992.347839,4000,0.363016813993454
1579604067.181381,5000,0.5120399594306946
1579604141.8100796,6000,0.5647432804107666
1579604215.972526,7000,0.5697410106658936
1579604289.5922277,8000,0.5947296619415283
1579604363.143124,9000,0.62471604347229
1579604436.537642,10000,0.634711503982544
1579604509.6634548,11000,0.6660608649253845
1579604582.0388331,12000,0.663334846496582
1579604654.879858,13000,0.6860517859458923
1579604727.1968136,14000,0.706497073173523
1579604799.416425,15000,0.706497073173523
1579604871.5202947,16000,0.7051340341567993
1579604944.3227072,17000,0.7196728587150574
1579605016.3414464,18000,0.7024080157279968
1579605088.7560635,19000,0.7237619161605835
1579605160.4502504,20000,0.7223989367485046
1579605233.1384957,21000,0.7342117428779602
1579605305.5123634,22000,0.7314856648445129
1579605378.7666128,23000,0.745570182800293
1579605450.699595,24000,0.7310313582420349
1579605522.6963162,25000,0.7419354915618896
1579605594.1597214,26000,0.7278509736061096
1579605666.1457784,27000,0.7473875284194946
1579605738.198583,28000,0.7528396248817444
1579605810.4465032,29000,0.7601090669631958
1579605883.1512084,30000,0.7669241428375244
1579605956.034846,31000,0.7560200095176697
1579606027.3545349,32000,0.7587460279464722
1579606099.2947752,33000,0.7619264125823975
1579606171.1404266,34000,0.754202663898468
1579606243.7112663,35000,0.7532939314842224
1579606315.7208786,36000,0.754202663898468
1579606388.439916,37000,0.7619264125823975
1579606460.6782005,38000,0.7664697766304016
1579606533.223507,39000,0.7696501612663269
1579606605.2951562,40000,0.7646524310112
1579606677.5113492,41000,0.773739218711853
1579606749.4627318,42000,0.7701045274734497
1579606821.9442742,43000,0.7632893919944763
1579606893.5077336,44000,0.7651067972183228
1579606965.5095,45000,0.7810086607933044
1579607037.2947266,46000,0.7601090669631958
1579607109.6573136,47000,0.7796456217765808
1579607181.4284902,48000,0.7746478915214539
1579607253.7159405,49000,0.7723761796951294


==> data/na-5-ts-25-nf-1m-sat/tiny-l8-val-acc.csv <==
Wall time,Step,Value
1579786445.7931814,1000,0.034097954630851746
1579786611.8138504,2000,0.1779293268918991
1579786776.931011,3000,0.48543086647987366
1579786940.9621818,4000,0.5579665303230286
1579787104.9761188,5000,0.5846249461174011
1579787270.4195616,6000,0.6156230568885803
1579787436.267431,7000,0.6602603793144226
1579787601.3064272,8000,0.6577805280685425
1579787765.711807,9000,0.6782392859458923
1579787931.70771,10000,0.6974581480026245
1579788097.663852,11000,0.6819590926170349
1579788263.236726,12000,0.7148171067237854
1579788429.069693,13000,0.7427154183387756
1579788594.098633,14000,0.7358958721160889
1579788760.0890906,15000,0.7513949275016785
1579788925.8450298,16000,0.7712337374687195
1579789090.9583845,17000,0.7489150762557983
1579873865.2372043,18000,0.7668939828872681
1579874038.9948227,19000,0.7712337374687195
1579874212.4018006,20000,0.7712337374687195
1579874386.7851856,21000,0.7761934399604797
1579874559.4177165,22000,0.789832592010498
1579874732.472462,23000,0.7885926961898804
1579874902.792386,24000,0.7873527407646179
1579875072.876495,25000,0.7972721457481384
1579875240.113008,26000,0.7935523986816406
1579875407.4265409,27000,0.8102914094924927
1579875570.667295,28000,0.8047116994857788
1579875732.6218708,29000,0.8016119003295898
1579875895.4719696,30000,0.8022318482398987
1579876059.7650158,31000,0.8084315061569214
1579876226.031244,32000,0.8084315061569214
1579876390.9424534,33000,0.8226906657218933
1579876554.6611955,34000,0.8078115582466125
1579876717.7358491,35000,0.8115313053131104
1579876880.6151502,36000,0.8226906657218933
1579877044.4269104,37000,0.8195908069610596
1579877208.1925735,38000,0.8189708590507507
1579877371.3939943,39000,0.8183509111404419
1579877534.9312117,40000,0.8264104127883911
1579877699.0851426,41000,0.820830762386322
1579877862.2153227,42000,0.8189708590507507
1579878024.0673854,43000,0.8251705169677734
1579878185.1106787,44000,0.8189708590507507
1579878345.3327243,45000,0.8282703161239624
1579878505.5014179,46000,0.8251705169677734
1579878664.5359712,47000,0.8264104127883911
1579878824.5619316,48000,0.835089921951294
1579878984.429397,49000,0.8257904648780823
1579879144.7207787,50000,0.8338499665260315
1579879306.4043195,51000,0.835089921951294
1579879467.4821813,52000,0.8313701152801514
1579879628.5263608,53000,0.8282703161239624
1579879789.3363326,54000,0.8295102119445801
1579879949.2203217,55000,0.8332300186157227
1579880110.2595131,56000,0.8233106136322021
1579880270.5501478,57000,0.8326100707054138
1579880430.7028933,58000,0.8357098698616028
1579880591.9625375,59000,0.8400496244430542
1579880754.0670085,60000,0.8443893194198608
1579880915.1900597,61000,0.8388096690177917
1579881075.488892,62000,0.8505889773368835
1579881236.9203126,63000,0.8419094681739807
1579881397.449333,64000,0.8474891781806946
1579881557.8394852,65000,0.8394296169281006
1579881717.7479975,66000,0.8518288731575012
1579881877.200389,67000,0.8419094681739807
1579882037.7161078,68000,0.8505889773368835
1579882199.8827329,69000,0.8543087244033813
1579882362.786185,70000,0.843769371509552
1579882523.6802988,71000,0.8512089252471924
1579882683.5468235,72000,0.840669572353363
1579882843.7698305,73000,0.8481091260910034
1579883004.3080082,74000,0.8431494235992432
1579883164.8319244,75000,0.8530688285827637
1579883324.5490026,76000,0.8505889773368835
1579883484.4316964,77000,0.8487290740013123
1579883644.2214193,78000,0.8543087244033813
1579883803.189375,79000,0.8567885756492615
1579883963.386977,80000,0.8474891781806946
1579884123.7260323,81000,0.8592684268951416
1579884286.956764,82000,0.8530688285827637
1579884449.8007057,83000,0.8543087244033813
1579884612.173483,84000,0.8567885756492615
1579884773.6912334,85000,0.866707980632782
1579884935.729819,86000,0.8598884344100952
1579885101.2380304,87000,0.8592684268951416
1579885266.1794298,88000,0.8611283302307129
1579885432.6988382,89000,0.8555486798286438
1579885601.8989577,90000,0.8592684268951416
1579885768.7049537,91000,0.8574085831642151
1579885932.7735615,92000,0.8574085831642151
1579886097.9543607,93000,0.8698078393936157
1579886262.738164,94000,0.8660880327224731
1579886428.00975,95000,0.8673279881477356
1579886592.6103783,96000,0.860508382320404
1579886758.6428778,97000,0.863608181476593
1579886929.4921813,98000,0.8679479360580444
1579887095.0839198,99000,0.8660880327224731


==> iclr copy/data/na-10-ts-15-nf-1m-lbt-sat/tiny-l8-val-acc.csv <==
Wall time,Step,Value
1579692654.792524,1000,0.04615384712815285
1579692840.0647116,2000,0.2838827967643738
1579693026.0762484,3000,0.7076923251152039
1579693227.2073264,4000,0.7630036473274231
1579693429.6970963,5000,0.7967032790184021
1579693633.4249883,6000,0.8366300463676453
1579693835.2624247,7000,0.8454212546348572
1579694034.1898606,8000,0.8509157299995422
1579694231.8390565,9000,0.8692307472229004
1579694431.3846767,10000,0.8714285492897034
1579694635.490781,11000,0.8882783651351929
1579694838.6358275,12000,0.892307698726654
1579695036.5129848,13000,0.8974359035491943
1579695235.1344342,14000,0.8978021740913391
1579695437.6931412,15000,0.9117215871810913
1579695630.9582248,16000,0.9117215871810913
1579695828.985907,17000,0.9142857193946838
1579696033.6464767,18000,0.9238095283508301
1579696232.40177,19000,0.9212453961372375
1579696430.4787023,20000,0.9234431982040405
1579696621.6073973,21000,0.9190475940704346
1579696819.5944262,22000,0.9271062016487122
1579697015.8481548,23000,0.9263736009597778
1579697208.4492881,24000,0.9241757988929749
1579697399.5579965,25000,0.9318681359291077
1579697587.3579094,26000,0.9318681359291077
1579697770.9532843,27000,0.9263736009597778
1579697963.994957,28000,0.9329670071601868
1579698158.964039,29000,0.9293040037155151
1579698362.5075417,30000,0.9362637400627136
1579698559.9310153,31000,0.9391941428184509
1579698753.6406372,32000,0.94029301404953
1579698948.8688085,33000,0.9395604133605957
1579699143.540569,34000,0.9406593441963196
1579699338.5103319,35000,0.9358974099159241
1579699533.5960538,36000,0.9421245455741882
1579699728.4324257,37000,0.944688618183136
1579699925.1829526,38000,0.9395604133605957
1579700124.2144027,39000,0.9432234168052673
1579700320.8661816,40000,0.9410256147384644
1579700512.6020877,41000,0.9428571462631226
1579700705.284642,42000,0.9417582154273987
1579700897.4395883,43000,0.9432234168052673
1579701088.0780878,44000,0.9450549483299255
1579701282.2200856,45000,0.9479853510856628
1579701477.4448185,46000,0.9523809552192688
1579701672.4157844,47000,0.9498168230056763
1579701863.436778,48000,0.9483516216278076
1579702055.586579,49000,0.9490842223167419


==> iclr copy/data/na-5-ts-15-nf-1m-lbt-sat/medium-val-acc.csv <==
Wall time,Step,Value
1579612044.285805,1000,0.1329670399427414
1579612189.7854137,2000,0.42893773317337036
1579612334.70659,3000,0.634798526763916
1579612479.6114607,4000,0.660805881023407
1579612623.9525118,5000,0.7010989189147949
1579612768.0896826,6000,0.7197802066802979
1579612912.0375082,7000,0.7432234287261963
1579613056.2580245,8000,0.7728937864303589
1579613200.3783429,9000,0.7772893905639648
1579613345.1804347,10000,0.8036630153656006
1579613489.5014327,11000,0.795604407787323
1579613634.2729933,12000,0.8223443031311035
1579613778.2268686,13000,0.8498168587684631
1579613922.87071,14000,0.8523809313774109
1579614066.674328,15000,0.8523809313774109
1579614211.5188282,16000,0.8648351430892944
1579614356.385,17000,0.8684981465339661
1579614501.457071,18000,0.8816849589347839
1579614646.4821315,19000,0.8798534870147705
1579614791.293472,20000,0.8809523582458496
1579614936.1922195,21000,0.8875457644462585
1579615080.361757,22000,0.8908424973487854
1579615224.7057238,23000,0.8897435665130615
1579615368.6086051,24000,0.9051281809806824
1579615513.3551505,25000,0.8970695734024048
1579615657.1713066,26000,0.8956043720245361
1579615801.536068,27000,0.9106227159500122
1579615945.2144692,28000,0.9007325768470764
1579616090.2264388,29000,0.9029303789138794
1579616234.2280452,30000,0.9139193892478943
1579616378.6683989,31000,0.9069597125053406
1579616522.624537,32000,0.9146519899368286
1579616667.7228286,33000,0.9186813235282898
1579616812.0008535,34000,0.9157509207725525
1579616956.2343771,35000,0.91318678855896
1579617100.4727778,36000,0.91318678855896
1579617244.7627468,37000,0.9054945111274719
1579617388.973833,38000,0.9208791255950928
1579617533.5965946,39000,0.9153845906257629
1579617678.037107,40000,0.9201465249061584
1579617822.910726,41000,0.9238095283508301
1579617967.391712,42000,0.9241757988929749
1579618112.0232887,43000,0.9263736009597778
1579618257.092715,44000,0.9311355352401733
1579618401.8135748,45000,0.9278388023376465
1579618546.1546774,46000,0.9227105975151062
1579618690.8110995,47000,0.932600736618042
1579618835.283983,48000,0.930402934551239
1579618980.2296302,49000,0.9333333373069763


==> iclr copy/data/na-5-ts-15-nf-1m-lbt-sat/small-val-acc.csv <==
Wall time,Step,Value
1579608170.8120868,1000,0.09267399460077286
1579608263.343634,2000,0.34761905670166016
1579608355.4918344,3000,0.6003662943840027
1579608443.8896425,4000,0.6556776762008667
1579608532.4484098,5000,0.7091575264930725
1579608622.0169098,6000,0.7102563977241516
1579608712.6877275,7000,0.732600748538971
1579608804.0557353,8000,0.7523809671401978
1579608895.2636812,9000,0.7637362480163574
1579608984.6818302,10000,0.8146520256996155
1579609074.3295605,11000,0.8135530948638916
1579609163.0009332,12000,0.8296703100204468
1579609251.942632,13000,0.8421245217323303
1579609341.3505106,14000,0.8487179279327393
1579609432.433605,15000,0.8472527265548706
1579609528.9424727,16000,0.8604395389556885
1579609625.9078085,17000,0.8637362718582153
1579609716.6888244,18000,0.8677655458450317
1579609806.098101,19000,0.858608067035675
1579609893.9486263,20000,0.8677655458450317
1579609981.1467266,21000,0.8699633479118347
1579610067.9932125,22000,0.8732600808143616
1579610154.8863664,23000,0.8758241534233093
1579610240.900194,24000,0.8798534870147705
1579610327.7551441,25000,0.8893772959709167
1579610414.1390257,26000,0.8813186883926392
1579610500.597028,27000,0.8838827610015869
1579610586.731585,28000,0.8908424973487854
1579610673.4432464,29000,0.8893772959709167
1579610759.6539075,30000,0.8879120945930481
1579610846.3260179,31000,0.8879120945930481
1579610932.837685,32000,0.8956043720245361
1579611020.745805,33000,0.8930402994155884
1579611107.8055184,34000,0.8996337056159973
1579611195.5224416,35000,0.8959707021713257
1579611282.8432815,36000,0.9036629796028137
1579611370.452885,37000,0.9073259830474854
1579611457.0102859,38000,0.8974359035491943
1579611543.0786035,39000,0.901098906993866
1579611628.9531271,40000,0.9047619104385376
1579611715.1552773,41000,0.9062271118164062
1579611801.634407,42000,0.9021977782249451
1579611888.4801762,43000,0.903296709060669
1579611974.1715891,44000,0.9073259830474854
1579612060.7769608,45000,0.9091575145721436
1579612147.1202269,46000,0.91318678855896
1579612235.2219129,47000,0.9076923131942749
1579612323.1106715,48000,0.9062271118164062
1579612411.1276295,49000,0.9091575145721436


==> iclr copy/data/na-5-ts-15-nf-1m-lbt-sat/tiny-h16-val-acc.csv <==
Wall time,Step,Value
1579607340.7233112,1000,0.0575091578066349
1579607431.3522165,2000,0.22564102709293365
1579607523.0294619,3000,0.5106227397918701
1579607612.9485137,4000,0.6710622906684875
1579607704.286718,5000,0.7347985506057739
1579607793.6317797,6000,0.7369963526725769
1579607883.5393078,7000,0.7813186645507812
1579607973.16273,8000,0.7915750741958618
1579608062.2547956,9000,0.8161172270774841
1579608150.4827192,10000,0.827106237411499
1579608242.2865798,11000,0.8256410360336304
1579608331.8193147,12000,0.8344322443008423
1579608420.5593047,13000,0.8461538553237915
1579608508.4285493,14000,0.8402930498123169
1579608597.6688523,15000,0.8523809313774109
1579608685.5175498,16000,0.8505494594573975
1579608775.501027,17000,0.863003671169281
1579608863.9832244,18000,0.8684981465339661
1579608952.9398544,19000,0.8703296780586243
1579609040.8277628,20000,0.8717948794364929
1579609130.4463706,21000,0.8820512890815735
1579609220.0850673,22000,0.875091552734375
1579609309.7901044,23000,0.8776556849479675
1579609398.1522853,24000,0.877289354801178
1579609487.8123536,25000,0.8805860877037048
1579609576.704318,26000,0.8842490911483765
1579609666.3788698,27000,0.8835164904594421
1579609756.0567117,28000,0.8846153616905212
1579609845.9880476,29000,0.8926739692687988
1579609933.6820374,30000,0.8842490911483765
1579610021.5106757,31000,0.8871794939041138
1579610110.4851131,32000,0.8981685042381287
1579610198.1995203,33000,0.8919413685798645
1579610287.4801714,34000,0.892307698726654
1579610376.1818554,35000,0.8893772959709167
1579610465.1676223,36000,0.894505500793457
1579610554.0064952,37000,0.8948717713356018
1579610642.432726,38000,0.8956043720245361
1579610731.1709785,39000,0.901098906993866
1579610820.2093394,40000,0.8974359035491943
1579610908.62759,41000,0.8908424973487854
1579610996.5654268,42000,0.898901104927063
1579611085.0625048,43000,0.8948717713356018
1579611172.638922,44000,0.8956043720245361
1579611260.6705663,45000,0.8981685042381287
1579611349.3120995,46000,0.8974359035491943
1579611437.7715352,47000,0.9054945111274719
1579611525.6551726,48000,0.8963369727134705
1579611613.880944,49000,0.903296709060669


==> iclr copy/data/na-5-ts-15-nf-1m-lbt-sat/tiny-h8-val-acc.csv <==
Wall time,Step,Value
1579603430.9629505,1000,0.06190476194024086
1579603526.0608873,2000,0.14542125165462494
1579603620.903555,3000,0.4890109896659851
1579603714.0392716,4000,0.4743589758872986
1579603804.1482577,5000,0.6531135439872742
1579603894.218278,6000,0.7501831650733948
1579603984.3585308,7000,0.7637362480163574
1579604074.3718622,8000,0.7699633836746216
1579604163.4266446,9000,0.773992657661438
1579604254.6869283,10000,0.7908424735069275
1579604343.8551497,11000,0.8065934181213379
1579604434.46295,12000,0.8135530948638916
1579604524.407102,13000,0.8395604491233826
1579604615.6940572,14000,0.831501841545105
1579604706.8656647,15000,0.8498168587684631
1579604799.475999,16000,0.8384615182876587
1579604892.1591232,17000,0.8549450635910034
1579604984.700306,18000,0.8322344422340393
1579605075.431845,19000,0.8575091361999512
1579605164.3288288,20000,0.8633699417114258
1579605254.6181629,21000,0.8655677437782288
1579605345.4091823,22000,0.8666666746139526
1579605435.2591774,23000,0.865201473236084
1579605525.0294802,24000,0.8695970773696899
1579605613.4029202,25000,0.8739926815032959
1579605702.4543204,26000,0.8761904835700989
1579605790.9978216,27000,0.8765567541122437
1579605879.0308561,28000,0.879487156867981
1579605966.8000166,29000,0.879487156867981
1579606055.322825,30000,0.8853479623794556
1579606143.2723072,31000,0.8809523582458496
1579606231.3112743,32000,0.8827838897705078
1579606322.6984143,33000,0.8820512890815735
1579606414.9043772,34000,0.8761904835700989
1579606506.9271612,35000,0.8809523582458496
1579606599.6481946,36000,0.8842490911483765
1579606691.8550136,37000,0.8915750980377197
1579606779.5525837,38000,0.8897435665130615
1579606869.4928122,39000,0.8890109658241272
1579606959.0650241,40000,0.8868131637573242
1579607049.6459897,41000,0.8421245217323303
1579607139.6954076,42000,0.8897435665130615
1579607229.599405,43000,0.8868131637573242
1579607318.900014,44000,0.8919413685798645
1579607407.5111363,45000,0.8901098966598511
1579607496.6511078,46000,0.8890109658241272
1579607586.1220267,47000,0.89670330286026
1579607676.447366,48000,0.892307698726654
1579607765.9465997,49000,0.8978021740913391


==> iclr copy/data/na-5-ts-15-nf-1m-lbt-sat/tiny-l4-val-acc.csv <==
Wall time,Step,Value
1579543941.2635884,1000,0.05128205195069313
1579544053.727462,2000,0.2945055067539215
1579544165.8220851,3000,0.598901093006134
1579544278.3728967,4000,0.723809540271759
1579544392.2178414,5000,0.6553113460540771
1579544504.7367468,6000,0.6791208982467651
1579544617.649544,7000,0.7985348105430603
1579544730.373902,8000,0.80989009141922
1579544843.298426,9000,0.8260073065757751
1579544956.6060243,10000,0.841391921043396
1579545069.273999,11000,0.8531135320663452
1579545182.031005,12000,0.8593406677246094
1579545296.3079257,13000,0.8644688725471497
1579545410.0474432,14000,0.8710622787475586
1579545525.9732165,15000,0.8739926815032959
1579545642.44159,16000,0.8780219554901123
1579545758.848403,17000,0.8769230842590332
1579545872.4652076,18000,0.8798534870147705
1579545986.110495,19000,0.8831501603126526
1579546102.9927697,20000,0.8860805630683899
1579546221.6616685,21000,0.8879120945930481
1579546341.2971632,22000,0.8864468932151794
1579546457.948568,23000,0.8912087678909302
1579546570.8295069,24000,0.8948717713356018
1579546684.0926697,25000,0.8963369727134705
1579546797.711526,26000,0.8959707021713257
1579546910.7966712,27000,0.8970695734024048
1579547024.6919806,28000,0.9018315076828003
1579547138.2965534,29000,0.8934065699577332
1579547251.3441846,30000,0.9051281809806824
1579547364.2754653,31000,0.9014651775360107
1579547480.0604942,32000,0.9095237851142883
1579547596.9795594,33000,0.9091575145721436
1579547713.147105,34000,0.9073259830474854
1579547828.6223307,35000,0.908791184425354
1579547942.9280705,36000,0.9062271118164062
1579548058.8621292,37000,0.9135531187057495
1579548176.1963468,38000,0.9168497920036316
1579548291.9021094,39000,0.9139193892478943
1579548409.3237476,40000,0.9102563858032227
1579548527.4047756,41000,0.910988986492157
1579548645.844954,42000,0.9175823926925659
1579548764.5121856,43000,0.9172161221504211
1579548885.4168127,44000,0.9183149933815002
1579549006.8026807,45000,0.9175823926925659
1579549128.3756258,46000,0.9175823926925659
1579549251.4231277,47000,0.9234431982040405
1579549374.1066394,48000,0.9168497920036316
1579549499.0452058,49000,0.9216117262840271


==> iclr copy/data/na-5-ts-15-nf-1m-lbt-sat/tiny-l8-val-acc.csv <==
Wall time,Step,Value
1579550529.504188,1000,0.058974359184503555
1579550720.102193,2000,0.3106227219104767
1579550912.274832,3000,0.6765567660331726
1579551099.4028428,4000,0.7439560294151306
1579551287.720756,5000,0.757509171962738
1579551472.833745,6000,0.7985348105430603
1579551656.9199412,7000,0.8223443031311035
1579551842.5223365,8000,0.8219780325889587
1579552030.9199154,9000,0.8417582511901855
1579552219.1564305,10000,0.8641025424003601
1579552404.842088,11000,0.8637362718582153
1579552590.0888262,12000,0.8695970773696899
1579552774.877302,13000,0.8882783651351929
1579552959.7757373,14000,0.8934065699577332
1579553144.948012,15000,0.8948717713356018
1579553332.2402108,16000,0.9040293097496033
1579553518.7692113,17000,0.9036629796028137
1579553703.7275798,18000,0.9054945111274719
1579553888.6220927,19000,0.9058607816696167
1579554072.8836713,20000,0.9139193892478943
1579554255.4168267,21000,0.9128205180168152
1579554438.7138586,22000,0.9117215871810913
1579554625.0227034,23000,0.9179487228393555
1579554809.9218643,24000,0.9091575145721436
1579554992.0137866,25000,0.9234431982040405
1579555174.803792,26000,0.9245421290397644
1579555357.3569064,27000,0.9296703338623047
1579555539.2980514,28000,0.9267399311065674
1579555720.739184,29000,0.9296703338623047
1579555903.514102,30000,0.9322344064712524
1579556085.719575,31000,0.934798538684845
1579556267.815948,32000,0.9289377331733704
1579556448.328617,33000,0.9340659379959106
1579556630.993481,34000,0.9351648092269897
1579556813.1031618,35000,0.928205132484436
1579556994.8715296,36000,0.9351648092269897
1579557175.7332475,37000,0.9395604133605957
1579557355.8257453,38000,0.9388278126716614
1579557537.7748039,39000,0.9413919448852539
1579557719.6643603,40000,0.946886420249939
1579557899.653573,41000,0.9406593441963196
1579558080.3848503,42000,0.9410256147384644
1579558261.535608,43000,0.9457875490188599
1579558442.7723994,44000,0.9391941428184509
1579558623.6108112,45000,0.9450549483299255
1579558803.539535,46000,0.9457875490188599
1579558983.63387,47000,0.9461538195610046
1579559162.3467712,48000,0.9494505524635315
1579559388.0054777,49000,0.9494505524635315
1579710632.2867692,51000,0.9439560174942017
1579710814.988661,52000,0.9494505524635315
1579710997.2423806,53000,0.9505494236946106
1579711180.2575638,54000,0.9509157538414001
1579711360.0882018,55000,0.9498168230056763
1579711542.053378,56000,0.9494505524635315
1579711724.8232672,57000,0.9527472257614136
1579711908.339306,58000,0.9483516216278076
1579712089.6436093,59000,0.9465201497077942
1579712272.8361177,60000,0.9487179517745972
1579712456.7863467,61000,0.9534798264503479
1579712638.439997,62000,0.9538461565971375
1579712820.310462,63000,0.9538461565971375
1579713002.582852,64000,0.9516483545303345
1579713185.5301392,65000,0.9457875490188599
1579713368.6167972,66000,0.9490842223167419
1579713550.5405552,67000,0.9549450278282166
1579713733.4376884,68000,0.9523809552192688
1579713915.1211061,69000,0.9538461565971375
1579714097.5867662,70000,0.9523809552192688
1579714279.6298728,71000,0.9534798264503479
1579714460.8734186,72000,0.9549450278282166
1579714639.8234422,73000,0.9542124271392822
1579714818.2959325,74000,0.9505494236946106
1579714996.3651626,75000,0.9560439586639404
1579715174.2592175,76000,0.9593406319618225
1579715351.1772504,77000,0.9505494236946106
1579715532.3203998,78000,0.9567765593528748
1579715715.7266295,79000,0.9575091600418091
1579715897.4721086,80000,0.9575091600418091
1579716078.3893142,81000,0.9534798264503479
1579716260.6014097,82000,0.9582417607307434
1579716441.5580318,83000,0.9589743614196777
1579716620.8025236,84000,0.9575091600418091
1579716800.1655746,85000,0.9523809552192688
1579716979.117865,86000,0.9560439586639404
1579717156.979348,87000,0.9571428298950195
1579717334.7429235,88000,0.9578754305839539
1579717513.2706842,89000,0.9604395627975464
1579717694.5589502,90000,0.9608058333396912
1579717874.8133228,91000,0.9571428298950195
1579718054.7584963,92000,0.9600732326507568
1579718234.3786073,93000,0.9553113579750061
1579718414.8386521,94000,0.9597069621086121
1579718595.1093383,95000,0.9589743614196777
1579718774.6732643,96000,0.9600732326507568
1579718957.4592614,97000,0.9575091600418091
1579719138.8612893,98000,0.9597069621086121
1579719321.08747,99000,0.9593406319618225


==> iclr copy/data/na-5-ts-15-nf-1m-lbt-sat/tiny-val-acc.csv <==
Wall time,Step,Value
1579602001.8799162,1000,0.04542124643921852
1579602087.938053,2000,0.21355311572551727
1579602175.7505147,3000,0.48571428656578064
1579602261.1288757,4000,0.6113553047180176
1579602348.4780571,5000,0.6703296899795532
1579602436.781475,6000,0.7091575264930725
1579602524.3837724,7000,0.708791196346283
1579602613.5944018,8000,0.7311355471611023
1579602702.9821901,9000,0.7227106094360352
1579602793.9281704,10000,0.7307692170143127
1579602884.1218925,11000,0.8113552927970886
1579602974.1510842,12000,0.8065934181213379
1579603063.010031,13000,0.8161172270774841
1579603152.529019,14000,0.8241758346557617
1579603241.0092955,15000,0.8340659141540527
1579603331.3005662,16000,0.8417582511901855
1579603421.2037368,17000,0.8278388381004333
1579603512.6204913,18000,0.8358974456787109
1579603604.5357528,19000,0.8505494594573975
1579603695.95783,20000,0.8399267196655273
1579603787.2182117,21000,0.8501831293106079
1579603879.3801699,22000,0.8476190567016602
1579603969.3297117,23000,0.8567765355110168
1579604059.1140196,24000,0.8589743375778198
1579604148.4930372,25000,0.8633699417114258
1579604238.646203,26000,0.8600732684135437
1579604329.3161054,27000,0.8619047403335571
1579604420.708302,28000,0.8593406677246094
1579604511.0896444,29000,0.8582417368888855
1579604601.7262647,30000,0.8512820601463318
1579604691.7640116,31000,0.8710622787475586
1579604782.951702,32000,0.8710622787475586
1579604874.4481628,33000,0.867399275302887
1579604965.3908129,34000,0.8699633479118347
1579605057.047162,35000,0.8670329451560974
1579605147.3302083,36000,0.8732600808143616
1579605236.9795933,37000,0.8765567541122437
1579605326.631356,38000,0.8780219554901123
1579605415.1402307,39000,0.8743589520454407
1579605504.2655053,40000,0.8805860877037048
1579605593.6899323,41000,0.8838827610015869
1579605683.1254208,42000,0.8816849589347839
1579605772.4538202,43000,0.8802197575569153
1579605861.9176176,44000,0.8802197575569153
1579605951.2062788,45000,0.8816849589347839
1579606040.9364173,46000,0.8791208863258362
1579606130.896659,47000,0.879487156867981
1579606219.970723,48000,0.8849816918373108
1579606309.29188,49000,0.8857142925262451


==> iclr copy/data/na-5-ts-25-nf-1m-lbt-sat/medium-val-acc.csv <==
Wall time,Step,Value
1579612108.6727526,1000,0.03861881047487259
1579612259.3063939,2000,0.1363016813993454
1579612410.858033,3000,0.3271240293979645
1579612562.1702352,4000,0.47205814719200134
1579612713.8220894,5000,0.5129486322402954
1579612864.451912,6000,0.5624716281890869
1579613014.7612202,7000,0.5856428742408752
1579613165.1801658,8000,0.6265333890914917
1579613315.5393696,9000,0.6619718074798584
1579613465.4467633,10000,0.6978645920753479
1579613615.868191,11000,0.7037709951400757
1579613767.1979134,12000,0.7342117428779602
1579613918.8137085,13000,0.7033166885375977
1579614068.5593004,14000,0.7492049336433411
1579614217.6105435,15000,0.745570182800293
1579614367.4766717,16000,0.7610177397727966
1579614516.731681,17000,0.7751021981239319
1579614666.8821626,18000,0.7660154700279236
1579614816.5429716,19000,0.773739218711853
1579614965.9866457,20000,0.7714675068855286
1579615115.4692678,21000,0.7769196033477783
1579615265.5291831,22000,0.7887324094772339
1579615414.4996414,23000,0.7760109305381775
1579615563.9788082,24000,0.7937301397323608
1579615712.8903902,25000,0.793275773525238
1579615862.3526542,26000,0.7846433520317078
1579616011.5196605,27000,0.7955474853515625
1579616160.735227,28000,0.7991821765899658
1579616309.2522612,29000,0.8000908493995667
1579616458.4266396,30000,0.8023625612258911
1579616607.3449004,31000,0.8037256002426147
1579616756.161567,32000,0.8146297335624695
1579616904.8119025,33000,0.8169013857841492
1579617053.7395034,34000,0.8082689642906189
1579617202.748447,35000,0.8105406761169434
1579617352.0769796,36000,0.8100863099098206
1579617501.2244737,37000,0.8105406761169434
1579617650.6773741,38000,0.8155384063720703
1579617799.465796,39000,0.8241708278656006
1579617948.8140876,40000,0.8196274638175964
1579618097.995299,41000,0.8155384063720703
1579618246.9440503,42000,0.8196274638175964
1579618395.3742487,43000,0.8187187910079956
1579618544.8789732,44000,0.8241708278656006
1579618694.0258245,45000,0.8237165212631226
1579618843.1265104,46000,0.8282598853111267
1579618992.0239172,47000,0.8241708278656006
1579619141.0692446,48000,0.8328032493591309
1579619290.0677078,49000,0.8309859037399292


==> iclr copy/data/na-5-ts-25-nf-1m-lbt-sat/small-val-acc.csv <==
Wall time,Step,Value
1579607951.9351857,1000,0.03543843701481819
1579608028.1461985,2000,0.15856428444385529
1579608104.4902456,3000,0.3416628837585449
1579608180.7793646,4000,0.48205360770225525
1579608257.7898927,5000,0.5302135348320007
1579608334.7849824,6000,0.5883689522743225
1579608411.9873166,7000,0.6188096404075623
1579608488.6635468,8000,0.6433439254760742
1579608565.6506667,9000,0.657882809638977
1579608642.4006798,10000,0.6742389798164368
1579608719.406113,11000,0.6896864771842957
1579608796.0284503,12000,0.682417094707489
1579608872.3836493,13000,0.7096773982048035
1579608948.7401054,14000,0.7310313582420349
1579609025.3619578,15000,0.7437528371810913
1579609101.7864814,16000,0.7273966670036316
1579609177.8905811,17000,0.7469332218170166
1579609254.5230296,18000,0.7610177397727966
1579609331.3320076,19000,0.7482962012290955
1579609407.8436666,20000,0.7646524310112
1579609483.4498272,21000,0.7514765858650208
1579609559.8260257,22000,0.7651067972183228
1579609636.4309933,23000,0.7582916617393494
1579609712.9508774,24000,0.7764652371406555
1579609793.0052402,25000,0.7778282761573792
1579609872.600695,26000,0.7778282761573792
1579609950.679885,27000,0.7760109305381775
1579610029.9043086,28000,0.784188985824585
1579610107.9767663,29000,0.779191255569458
1579610186.2480211,30000,0.7828260064125061
1579610264.9176247,31000,0.779191255569458
1579610344.0940604,32000,0.7900953888893127
1579610422.9765086,33000,0.7860063314437866
1579610502.514747,34000,0.798273503780365
1579610581.6368406,35000,0.793275773525238
1579610661.57561,36000,0.7891867160797119
1579610741.1325874,37000,0.798273503780365
1579610821.7622142,38000,0.79282146692276
1579610901.9125798,39000,0.7910040616989136
1579610984.1587565,40000,0.7987278699874878
1579611064.4147496,41000,0.7941844463348389
1579611144.322972,42000,0.7850976586341858
1579611223.4802854,43000,0.8064516186714172
1579611304.4370484,44000,0.7991821765899658
1579611384.4884434,45000,0.7973648309707642
1579611465.8533962,46000,0.8009995222091675
1579611546.0073948,47000,0.8005452156066895
1579611627.6946132,48000,0.8014538884162903
1579611707.9337687,49000,0.812812328338623


==> iclr copy/data/na-5-ts-25-nf-1m-lbt-sat/tiny-h16-val-acc.csv <==
Wall time,Step,Value
1579609824.202154,1000,0.01363016851246357
1579609902.5150378,2000,0.07587460428476334
1579609981.1972384,3000,0.2621535658836365
1579610059.912671,4000,0.44388914108276367
1579610139.5393302,5000,0.5447523593902588
1579610218.6967752,6000,0.48523399233818054
1579610297.173806,7000,0.6274420619010925
1579610373.287353,8000,0.5865515470504761
1579610450.0875158,9000,0.6369832158088684
1579610526.9472978,10000,0.6756020188331604
1579610603.1602821,11000,0.6651521921157837
1579610679.1280277,12000,0.6933212280273438
1579610755.9409451,13000,0.6969559192657471
1579610832.7444818,14000,0.7037709951400757
1579610909.0919917,15000,0.7342117428779602
1579610985.5775099,16000,0.740572452545166
1579611062.336054,17000,0.7410268187522888
1579611139.0170412,18000,0.7323943376541138
1579611215.298295,19000,0.7373920679092407
1579611291.3085103,20000,0.7496592402458191
1579611366.7525187,21000,0.7578373551368713
1579611442.7424884,22000,0.7396637797355652
1579611518.994896,23000,0.7601090669631958
1579611594.4131083,24000,0.7628350853919983
1579611670.5695262,25000,0.7705588340759277
1579611746.3756638,26000,0.7637437582015991
1579611822.382952,27000,0.7755565643310547
1579611897.721587,28000,0.7641980648040771
1579611973.0639653,29000,0.7732848525047302
1579612048.4634898,30000,0.7823716402053833
1579612123.9823472,31000,0.7846433520317078
1579612199.4881,32000,0.7860063314437866
1579612275.4350054,33000,0.7837346792221069
1579612352.1133678,34000,0.7782825827598572
1579612429.8618762,35000,0.7832803130149841
1579612506.1167853,36000,0.7828260064125061
1579612582.8300931,37000,0.7887324094772339
1579612659.3718934,38000,0.7896410822868347
1579612735.7476027,39000,0.7846433520317078
1579612812.1139944,40000,0.7728305459022522
1579612888.7010226,41000,0.7891867160797119
1579612965.6858985,42000,0.7923671007156372
1579613042.5120566,43000,0.7814629673957825
1579613119.6935487,44000,0.7814629673957825
1579613197.1814682,45000,0.7937301397323608
1579613273.862884,46000,0.7987278699874878
1579613350.3877542,47000,0.79282146692276
1579613426.8009334,48000,0.79282146692276
1579613503.6534302,49000,0.797819197177887


==> iclr copy/data/na-5-ts-25-nf-1m-lbt-sat/tiny-h8-val-acc.csv <==
Wall time,Step,Value
1579604682.454711,1000,0.016810540109872818
1579604758.5653112,2000,0.10222625732421875
1579604834.4096003,3000,0.19082234799861908
1579604911.3588347,4000,0.38164469599723816
1579604987.7287025,5000,0.5088596343994141
1579605063.9697788,6000,0.5783734917640686
1579605140.1411488,7000,0.5906406044960022
1579605216.370271,8000,0.6306224465370178
1579605292.2843516,9000,0.6378918886184692
1579605368.3594053,10000,0.6619718074798584
1579605444.5947669,11000,0.6597001552581787
1579605520.423471,12000,0.6769649982452393
1579605596.8067627,13000,0.7024080157279968
1579605671.9790146,14000,0.7110404372215271
1579605747.4103951,15000,0.7305769920349121
1579605823.440746,16000,0.7323943376541138
1579605900.130987,17000,0.7196728587150574
1579605977.113259,18000,0.7364833950996399
1579606054.4184687,19000,0.7482962012290955
1579606131.286035,20000,0.7396637797355652
1579606208.953068,21000,0.7387551069259644
1579606285.696785,22000,0.7446615099906921
1579606363.498501,23000,0.7514765858650208
1579606441.5727215,24000,0.7564743161201477
1579606519.9940088,25000,0.7528396248817444
1579606597.5961237,26000,0.7582916617393494
1579606675.628123,27000,0.7669241428375244
1579606752.168633,28000,0.7660154700279236
1579606828.81437,29000,0.7632893919944763
1579606905.200471,30000,0.7655611038208008
1579606982.771002,31000,0.7669241428375244
1579607059.9467058,32000,0.7687414884567261
1579607138.741187,33000,0.7723761796951294
1579607217.9762628,34000,0.7614720463752747
1579607294.2490957,35000,0.7719218730926514
1579607371.086026,36000,0.7664697766304016
1579607448.3268387,37000,0.7782825827598572
1579607525.3944316,38000,0.7764652371406555
1579607603.4021113,39000,0.7746478915214539
1579607681.924042,40000,0.779191255569458
1579607763.7117262,41000,0.7710132002830505
1579607844.4095047,42000,0.7755565643310547
1579607922.3080382,43000,0.7605633735656738
1579608000.241673,44000,0.7810086607933044
1579608083.9220252,45000,0.7800999283790588
1579608165.5943882,46000,0.7860063314437866
1579608245.719307,47000,0.7755565643310547
1579608325.652496,48000,0.7828260064125061
1579608405.353036,49000,0.7828260064125061


==> iclr copy/data/na-5-ts-25-nf-1m-lbt-sat/tiny-l4-val-acc.csv <==
Wall time,Step,Value
1579557723.7587256,1000,0.021808268502354622
1579557826.576959,2000,0.10676965117454529
1579557929.2322915,3000,0.38164469599723816
1579558032.4419758,4000,0.480690598487854
1579558134.5685236,5000,0.6088141798973083
1579558236.8602588,6000,0.6238073706626892
1579558339.8287427,7000,0.635165810585022
1579558442.665451,8000,0.6892321705818176
1579558544.8758454,9000,0.6715129613876343
1579558648.0913336,10000,0.692866861820221
1579558750.509484,11000,0.7323943376541138
1579558853.0110264,12000,0.740118145942688
1579558955.7476184,13000,0.7355747222900391
1579559058.9974177,14000,0.7573829889297485
1579559161.8215175,15000,0.759654700756073
1579559264.8380587,16000,0.7655611038208008
1579559367.748581,17000,0.773739218711853
1579559469.9059458,18000,0.7655611038208008
1579559572.5365088,19000,0.77873694896698
1579559675.7097702,20000,0.7855520248413086
1579559777.5339942,21000,0.7878237366676331
1579559879.747583,22000,0.7860063314437866
1579559982.1688247,23000,0.7964561581611633
1579560084.479737,24000,0.7964561581611633
1579560187.0675032,25000,0.8014538884162903
1579560288.477029,26000,0.7964561581611633
1579560391.2457337,27000,0.7964561581611633
1579560494.0477638,28000,0.8014538884162903
1579560596.680851,29000,0.8000908493995667
1579560699.9251196,30000,0.8014538884162903
1579560802.838385,31000,0.7950931191444397
1579560906.251824,32000,0.8073602914810181
1579561009.565325,33000,0.8037256002426147
1579561113.8314242,34000,0.8078146576881409
1579561218.2787247,35000,0.8050885796546936
1579561321.615749,36000,0.8114493489265442
1579561426.3894515,37000,0.8114493489265442
1579561530.7298324,38000,0.8164470791816711
1579561635.4875798,39000,0.8150840401649475
1579561739.4370677,40000,0.8132666945457458
1579561842.5746975,41000,0.8196274638175964
1579561945.5045464,42000,0.8137210607528687
1579562048.5527208,43000,0.8200817704200745
1579562151.4738686,44000,0.8218991160392761
1579562254.3179016,45000,0.8191730976104736
1579562357.208104,46000,0.8182644248008728
1579562461.089163,47000,0.8209904432296753
1579562564.4245932,48000,0.8273512125015259
1579562667.8538456,49000,0.8214448094367981


==> iclr copy/data/na-5-ts-25-nf-1m-lbt-sat/tiny-l8-test-true-acc.csv <==
Step, Value
1000, 0.109375
2000, 0.386474609375
3000, 0.726806640625
4000, 0.837890625
5000, 0.90625
6000, 0.922607421875
7000, 0.920166015625
8000, 0.940185546875
9000, 0.947509765625
10000, 0.972412109375
11000, 0.970703125
12000, 0.96923828125
13000, 0.9736328125
14000, 0.97998046875
15000, 0.98046875
16000, 0.974609375
17000, 0.977294921875
18000, 0.980224609375
19000, 0.97900390625
20000, 0.986328125
21000, 0.9814453125
22000, 0.987548828125
23000, 0.97802734375
24000, 0.9833984375
25000, 0.981689453125
26000, 0.9853515625
27000, 0.988525390625
28000, 0.983642578125
29000, 0.989501953125
30000, 0.9853515625
31000, 0.98876953125
32000, 0.9873046875
33000, 0.989501953125
34000, 0.988525390625
35000, 0.990478515625
36000, 0.987548828125
37000, 0.98828125
38000, 0.989990234375
39000, 0.989013671875
40000, 0.98779296875
41000, 0.9912109375
42000, 0.991455078125
43000, 0.989013671875
44000, 0.9912109375
45000, 0.98974609375
46000, 0.98876953125
47000, 0.991455078125
48000, 0.987548828125
49000, 0.989990234375
50000, 0.986328125
51000, 0.98974609375
52000, 0.990478515625
53000, 0.99169921875
54000, 0.9931640625
55000, 0.99072265625
56000, 0.99365234375
57000, 0.991943359375
58000, 0.992431640625
59000, 0.98974609375
60000, 0.994384765625
61000, 0.99267578125
62000, 0.992431640625
63000, 0.994140625
64000, 0.9931640625
65000, 0.98974609375
66000, 0.99169921875
67000, 0.99267578125
68000, 0.994873046875
69000, 0.99169921875
70000, 0.99365234375
71000, 0.992919921875
72000, 0.9921875
73000, 0.99462890625
74000, 0.995361328125
75000, 0.994384765625
76000, 0.994384765625
77000, 0.991943359375
78000, 0.992919921875
79000, 0.994384765625
80000, 0.99365234375
81000, 0.99365234375
82000, 0.99365234375
83000, 0.993408203125
84000, 0.99365234375
85000, 0.994873046875
86000, 0.99365234375
87000, 0.994873046875
88000, 0.994873046875
89000, 0.9931640625
90000, 0.991943359375
91000, 0.99365234375
92000, 0.99365234375
93000, 0.994140625
94000, 0.995849609375
95000, 0.994140625
96000, 0.994140625
97000, 0.99365234375
98000, 0.994140625
99000, 0.9951171875
100000, 0.995361328125


==> iclr copy/data/na-5-ts-25-nf-1m-lbt-sat/tiny-l8-val-acc.csv <==
Wall time,Step,Value
1579563543.668885,1000,0.02635165862739086
1579563711.584913,2000,0.12903225421905518
1579563880.4453268,3000,0.427987277507782
1579564049.8776329,4000,0.5120399594306946
1579564219.116348,5000,0.6251703500747681
1579564390.0046904,6000,0.6447069644927979
1579564560.8534827,7000,0.6842344403266907
1579564730.6504707,8000,0.7174012064933777
1579564900.4201376,9000,0.7428441643714905
1579565070.9226978,10000,0.7528396248817444
1579565241.4742513,11000,0.7610177397727966
1579565412.3111799,12000,0.7510222792625427
1579565583.425394,13000,0.7664697766304016
1579565754.5153487,14000,0.7710132002830505
1579565924.1791954,15000,0.7860063314437866
1579566094.2332141,16000,0.7878237366676331
1579566263.4474764,17000,0.8000908493995667
1579566433.7946367,18000,0.79282146692276
1579566603.210305,19000,0.8119036555290222
1579566773.6111476,20000,0.812812328338623
1579566943.1983616,21000,0.8146297335624695
1579567113.0978312,22000,0.8105406761169434
1579567283.0328627,23000,0.8191730976104736
1579567452.7760177,24000,0.8137210607528687
1579567623.1799614,25000,0.8332576155662537
1579567793.547172,26000,0.8196274638175964
1579567964.0955637,27000,0.8309859037399292
1579568133.4315948,28000,0.8328032493591309
1579568303.5488222,29000,0.8273512125015259
1579568476.1426337,30000,0.836438000202179
1579568647.6522024,31000,0.8323489427566528
1579568817.9554138,32000,0.8268968462944031
1579568988.8063905,33000,0.8350749611854553
1579569159.2668195,34000,0.8414357304573059
1579569329.2072372,35000,0.8391640186309814
1579569500.2508883,36000,0.8418900370597839
1579569672.1367857,37000,0.8387096524238586
1579569843.9762928,38000,0.845524787902832
1579570014.779915,39000,0.8473421335220337
1579570186.0184655,40000,0.8500681519508362
1579570356.2646344,41000,0.8473421335220337
1579570524.7972388,42000,0.8487051129341125
1579570694.2422462,43000,0.8550658822059631
1579570863.376854,44000,0.855974555015564
1579571032.8600025,45000,0.8618809580802917
1579571201.1973677,46000,0.8473421335220337
1579571369.2960432,47000,0.8646069765090942
1579571537.0128865,48000,0.8609722852706909
1579571705.019593,49000,0.8673330545425415
1579640102.6847827,51000,0.8677873611450195
1579640270.866186,52000,0.8655156493186951
1579640439.133206,53000,0.8600636124610901
1579640607.0634685,54000,0.8587005734443665
1579640774.9249873,55000,0.8659700155258179
1579640944.0927782,56000,0.870059072971344
1579641112.5981286,57000,0.8632439970970154
1579641281.1637707,58000,0.8664243817329407
1579641448.28897,59000,0.8696047067642212
1579641616.4140859,60000,0.8709677457809448
1579641783.6452124,61000,0.8736937642097473
1579641951.0827603,62000,0.8727850914001465
1579642117.627082,63000,0.8623353242874146
1579642285.7839365,64000,0.8682417273521423
1579642455.5696838,65000,0.8809632062911987
1579642623.766813,66000,0.8814175128936768
1579642791.8065968,67000,0.8732394576072693
1579642958.7765114,68000,0.8796001672744751
1579643126.0759692,69000,0.8800545334815979
1579643293.2275057,70000,0.8709677457809448
1579643460.0567648,71000,0.8777828216552734
1579643627.4082835,72000,0.870059072971344
1579643794.9320805,73000,0.8736937642097473
1579643965.5335312,74000,0.8732394576072693
1579644134.1422262,75000,0.8805088400840759
1579644306.1260068,76000,0.8786914944648743
1579644478.526428,77000,0.8727850914001465
1579644647.919917,78000,0.8741481304168701
1579644816.8547852,79000,0.8796001672744751
1579644985.799383,80000,0.8796001672744751
1579645154.2506642,81000,0.884597897529602
1579645322.7937608,82000,0.875511109828949
1579645491.2571127,83000,0.8818718791007996
1579645660.4169097,84000,0.8809632062911987
1579645827.5453098,85000,0.8868696093559265
1579645996.6304274,86000,0.884143590927124
1579646163.3661327,87000,0.884143590927124
1579646330.6329396,88000,0.8818718791007996
1579646497.7648883,89000,0.8832349181175232
1579646665.2130227,90000,0.8832349181175232
1579646832.1659532,91000,0.8882326483726501
1579646998.9113402,92000,0.8814175128936768
1579647166.669447,93000,0.8864152431488037
1579647333.7795582,94000,0.8836892247200012
1579647501.1579752,95000,0.8882326483726501
1579647668.719288,96000,0.8850522637367249
1579647836.6576746,97000,0.884597897529602
1579648004.650721,98000,0.889141321182251
1579648172.4256828,99000,0.8864152431488037


==> iclr copy/data/na-5-ts-25-nf-1m-lbt-sat/tiny-l8-val-true-acc.csv <==
Step, Value
0, 0
1000, 0.105859375
2000, 0.37724609375
3000, 0.726953125
4000, 0.82822265625
5000, 0.901953125
6000, 0.918359375
7000, 0.918359375
8000, 0.93154296875
9000, 0.9412109375
10000, 0.96875
11000, 0.96796875
12000, 0.96396484375
13000, 0.9716796875
14000, 0.975390625
15000, 0.977734375
16000, 0.97158203125
17000, 0.97392578125
18000, 0.9748046875
19000, 0.97470703125
20000, 0.98173828125
21000, 0.97431640625
22000, 0.985546875
23000, 0.97587890625
24000, 0.982421875
25000, 0.9802734375
26000, 0.98232421875
27000, 0.98486328125
28000, 0.98173828125
29000, 0.98603515625
30000, 0.98388671875
31000, 0.98671875
32000, 0.98251953125
33000, 0.98623046875
34000, 0.9857421875
35000, 0.98798828125
36000, 0.9857421875
37000, 0.98544921875
38000, 0.98681640625
39000, 0.98642578125
40000, 0.98564453125
41000, 0.98955078125
42000, 0.9908203125
43000, 0.991015625
44000, 0.98779296875
45000, 0.98876953125
46000, 0.98623046875
47000, 0.9908203125
48000, 0.987890625
49000, 0.9876953125
50000, 0.98486328125
51000, 0.98720703125
52000, 0.98876953125
53000, 0.98935546875
54000, 0.991015625
55000, 0.9876953125
56000, 0.98876953125
57000, 0.9873046875
58000, 0.990625
59000, 0.98837890625
60000, 0.99111328125
61000, 0.98974609375
62000, 0.98955078125
63000, 0.99208984375
64000, 0.9908203125
65000, 0.99130859375
66000, 0.99052734375
67000, 0.99072265625
68000, 0.99130859375
69000, 0.99072265625
70000, 0.9912109375
71000, 0.99140625
72000, 0.99111328125
73000, 0.98974609375
74000, 0.9923828125
75000, 0.99140625
76000, 0.99296875
77000, 0.98916015625
78000, 0.99140625
79000, 0.99169921875
80000, 0.99150390625
81000, 0.99111328125
82000, 0.9919921875
83000, 0.990234375
84000, 0.99072265625
85000, 0.99306640625
86000, 0.9927734375
87000, 0.99169921875
88000, 0.99208984375
89000, 0.99267578125
90000, 0.9916015625
91000, 0.9912109375
92000, 0.9923828125
93000, 0.99287109375
94000, 0.99404296875
95000, 0.9923828125
96000, 0.99150390625
97000, 0.99189453125
98000, 0.99267578125
99000, 0.99296875
100000, 0.99287109375


==> iclr copy/data/na-5-ts-25-nf-1m-lbt-sat/tiny-val-acc.csv <==
Wall time,Step,Value
1579603762.0494199,1000,0.01317582931369543
1579603839.7206585,2000,0.04179918393492699
1579603916.378295,3000,0.2435256689786911
1579603992.347839,4000,0.363016813993454
1579604067.181381,5000,0.5120399594306946
1579604141.8100796,6000,0.5647432804107666
1579604215.972526,7000,0.5697410106658936
1579604289.5922277,8000,0.5947296619415283
1579604363.143124,9000,0.62471604347229
1579604436.537642,10000,0.634711503982544
1579604509.6634548,11000,0.6660608649253845
1579604582.0388331,12000,0.663334846496582
1579604654.879858,13000,0.6860517859458923
1579604727.1968136,14000,0.706497073173523
1579604799.416425,15000,0.706497073173523
1579604871.5202947,16000,0.7051340341567993
1579604944.3227072,17000,0.7196728587150574
1579605016.3414464,18000,0.7024080157279968
1579605088.7560635,19000,0.7237619161605835
1579605160.4502504,20000,0.7223989367485046
1579605233.1384957,21000,0.7342117428779602
1579605305.5123634,22000,0.7314856648445129
1579605378.7666128,23000,0.745570182800293
1579605450.699595,24000,0.7310313582420349
1579605522.6963162,25000,0.7419354915618896
1579605594.1597214,26000,0.7278509736061096
1579605666.1457784,27000,0.7473875284194946
1579605738.198583,28000,0.7528396248817444
1579605810.4465032,29000,0.7601090669631958
1579605883.1512084,30000,0.7669241428375244
1579605956.034846,31000,0.7560200095176697
1579606027.3545349,32000,0.7587460279464722
1579606099.2947752,33000,0.7619264125823975
1579606171.1404266,34000,0.754202663898468
1579606243.7112663,35000,0.7532939314842224
1579606315.7208786,36000,0.754202663898468
1579606388.439916,37000,0.7619264125823975
1579606460.6782005,38000,0.7664697766304016
1579606533.223507,39000,0.7696501612663269
1579606605.2951562,40000,0.7646524310112
1579606677.5113492,41000,0.773739218711853
1579606749.4627318,42000,0.7701045274734497
1579606821.9442742,43000,0.7632893919944763
1579606893.5077336,44000,0.7651067972183228
1579606965.5095,45000,0.7810086607933044
1579607037.2947266,46000,0.7601090669631958
1579607109.6573136,47000,0.7796456217765808
1579607181.4284902,48000,0.7746478915214539
1579607253.7159405,49000,0.7723761796951294


==> iclr copy/data/na-5-ts-25-nf-1m-sat/tiny-l8-val-acc.csv <==
Wall time,Step,Value
1579786445.7931814,1000,0.034097954630851746
1579786611.8138504,2000,0.1779293268918991
1579786776.931011,3000,0.48543086647987366
1579786940.9621818,4000,0.5579665303230286
1579787104.9761188,5000,0.5846249461174011
1579787270.4195616,6000,0.6156230568885803
1579787436.267431,7000,0.6602603793144226
1579787601.3064272,8000,0.6577805280685425
1579787765.711807,9000,0.6782392859458923
1579787931.70771,10000,0.6974581480026245
1579788097.663852,11000,0.6819590926170349
1579788263.236726,12000,0.7148171067237854
1579788429.069693,13000,0.7427154183387756
1579788594.098633,14000,0.7358958721160889
1579788760.0890906,15000,0.7513949275016785
1579788925.8450298,16000,0.7712337374687195
1579789090.9583845,17000,0.7489150762557983
1579873865.2372043,18000,0.7668939828872681
1579874038.9948227,19000,0.7712337374687195
1579874212.4018006,20000,0.7712337374687195
1579874386.7851856,21000,0.7761934399604797
1579874559.4177165,22000,0.789832592010498
1579874732.472462,23000,0.7885926961898804
1579874902.792386,24000,0.7873527407646179
1579875072.876495,25000,0.7972721457481384
1579875240.113008,26000,0.7935523986816406
1579875407.4265409,27000,0.8102914094924927
1579875570.667295,28000,0.8047116994857788
1579875732.6218708,29000,0.8016119003295898
1579875895.4719696,30000,0.8022318482398987
1579876059.7650158,31000,0.8084315061569214
1579876226.031244,32000,0.8084315061569214
1579876390.9424534,33000,0.8226906657218933
1579876554.6611955,34000,0.8078115582466125
1579876717.7358491,35000,0.8115313053131104
1579876880.6151502,36000,0.8226906657218933
1579877044.4269104,37000,0.8195908069610596
1579877208.1925735,38000,0.8189708590507507
1579877371.3939943,39000,0.8183509111404419
1579877534.9312117,40000,0.8264104127883911
1579877699.0851426,41000,0.820830762386322
1579877862.2153227,42000,0.8189708590507507
1579878024.0673854,43000,0.8251705169677734
1579878185.1106787,44000,0.8189708590507507
1579878345.3327243,45000,0.8282703161239624
1579878505.5014179,46000,0.8251705169677734
1579878664.5359712,47000,0.8264104127883911
1579878824.5619316,48000,0.835089921951294
1579878984.429397,49000,0.8257904648780823
1579879144.7207787,50000,0.8338499665260315
1579879306.4043195,51000,0.835089921951294
1579879467.4821813,52000,0.8313701152801514
1579879628.5263608,53000,0.8282703161239624
1579879789.3363326,54000,0.8295102119445801
1579879949.2203217,55000,0.8332300186157227
1579880110.2595131,56000,0.8233106136322021
1579880270.5501478,57000,0.8326100707054138
1579880430.7028933,58000,0.8357098698616028
1579880591.9625375,59000,0.8400496244430542
1579880754.0670085,60000,0.8443893194198608
1579880915.1900597,61000,0.8388096690177917
1579881075.488892,62000,0.8505889773368835
1579881236.9203126,63000,0.8419094681739807
1579881397.449333,64000,0.8474891781806946
1579881557.8394852,65000,0.8394296169281006
1579881717.7479975,66000,0.8518288731575012
1579881877.200389,67000,0.8419094681739807
1579882037.7161078,68000,0.8505889773368835
1579882199.8827329,69000,0.8543087244033813
1579882362.786185,70000,0.843769371509552
1579882523.6802988,71000,0.8512089252471924
1579882683.5468235,72000,0.840669572353363
1579882843.7698305,73000,0.8481091260910034
1579883004.3080082,74000,0.8431494235992432
1579883164.8319244,75000,0.8530688285827637
1579883324.5490026,76000,0.8505889773368835
1579883484.4316964,77000,0.8487290740013123
1579883644.2214193,78000,0.8543087244033813
1579883803.189375,79000,0.8567885756492615
1579883963.386977,80000,0.8474891781806946
1579884123.7260323,81000,0.8592684268951416
1579884286.956764,82000,0.8530688285827637
1579884449.8007057,83000,0.8543087244033813
1579884612.173483,84000,0.8567885756492615
1579884773.6912334,85000,0.866707980632782
1579884935.729819,86000,0.8598884344100952
1579885101.2380304,87000,0.8592684268951416
1579885266.1794298,88000,0.8611283302307129
1579885432.6988382,89000,0.8555486798286438
1579885601.8989577,90000,0.8592684268951416
1579885768.7049537,91000,0.8574085831642151
1579885932.7735615,92000,0.8574085831642151
1579886097.9543607,93000,0.8698078393936157
1579886262.738164,94000,0.8660880327224731
1579886428.00975,95000,0.8673279881477356
1579886592.6103783,96000,0.860508382320404
1579886758.6428778,97000,0.863608181476593
1579886929.4921813,98000,0.8679479360580444
1579887095.0839198,99000,0.8660880327224731


==> iclr copy/res/epoch_progression.csv <==
epoch,total_acc,synt_acc,sem_acc,incorrect,invalid
01,16.660000,8.820000,7.840000,80.800000,2.520000
02,40.400000,25.920000,14.480000,59.360000,0.200000
03,63.480000,44.660000,18.820000,36.220000,0.280000
04,75.060000,53.280000,21.780000,24.860000,0.060000
05,92.060000,69.900000,22.160000,7.900000,0.020000
06,90.620000,71.320000,19.300000,9.340000,0.000000
07,95.000000,75.560000,19.440000,4.880000,0.080000
08,95.700000,77.120000,18.580000,4.240000,0.040000
09,96.320000,78.260000,18.060000,3.640000,0.000000
10,95.800000,78.500000,17.300000,4.140000,0.020000
11,96.520000,79.360000,17.160000,3.400000,0.040000
12,97.320000,80.040000,17.280000,2.600000,0.020000
13,96.880000,80.340000,16.540000,3.100000,0.000000
14,96.940000,80.520000,16.420000,3.040000,0.000000
15,97.280000,81.100000,16.180000,2.680000,0.000000
16,97.060000,80.900000,16.160000,2.880000,0.040000
17,97.320000,81.300000,16.020000,2.640000,0.020000
18,97.600000,82.060000,15.540000,2.340000,0.000000
19,97.360000,81.880000,15.480000,2.540000,0.040000
20,97.640000,82.460000,15.180000,2.300000,0.020000
21,97.660000,82.220000,15.440000,2.260000,0.040000
22,97.920000,82.480000,15.440000,2.000000,0.040000
23,97.920000,82.900000,15.020000,2.000000,0.020000
24,98.080000,82.480000,15.600000,1.880000,0.000000
25,98.320000,83.220000,15.100000,1.640000,0.020000
26,98.340000,83.080000,15.260000,1.620000,0.020000
27,97.760000,82.780000,14.980000,2.200000,0.020000
28,98.240000,83.320000,14.920000,1.660000,0.040000
29,98.200000,83.720000,14.480000,1.780000,0.000000
30,98.280000,83.600000,14.680000,1.720000,0.000000
31,97.860000,83.080000,14.780000,2.080000,0.020000
32,98.160000,83.120000,15.040000,1.800000,0.000000
33,98.260000,83.760000,14.500000,1.680000,0.000000
34,98.420000,83.500000,14.920000,1.460000,0.080000
35,98.440000,83.860000,14.580000,1.480000,0.040000
36,98.140000,83.740000,14.400000,1.800000,0.000000
37,98.100000,83.520000,14.580000,1.880000,0.000000
38,98.500000,83.740000,14.760000,1.440000,0.000000
39,97.820000,83.740000,14.080000,2.140000,0.000000
40,98.300000,84.140000,14.160000,1.640000,0.020000
41,98.620000,83.940000,14.680000,1.280000,0.080000
42,98.020000,83.340000,14.680000,1.920000,0.020000
43,98.300000,83.340000,14.960000,1.620000,0.040000
44,97.920000,83.760000,14.160000,2.040000,0.000000
45,98.360000,84.160000,14.200000,1.600000,0.000000
46,98.200000,83.320000,14.880000,1.740000,0.020000
47,98.280000,83.380000,14.900000,1.700000,0.000000
48,98.260000,83.460000,14.800000,1.700000,0.000000
49,98.660000,84.420000,14.240000,1.300000,0.000000
50,98.280000,83.580000,14.700000,1.700000,0.000000


==> res/epoch_progression.csv <==
epoch,total_acc,synt_acc,sem_acc,incorrect,invalid
01,16.660000,8.820000,7.840000,80.800000,2.520000
02,40.400000,25.920000,14.480000,59.360000,0.200000
03,63.480000,44.660000,18.820000,36.220000,0.280000
04,75.060000,53.280000,21.780000,24.860000,0.060000
05,92.060000,69.900000,22.160000,7.900000,0.020000
06,90.620000,71.320000,19.300000,9.340000,0.000000
07,95.000000,75.560000,19.440000,4.880000,0.080000
08,95.700000,77.120000,18.580000,4.240000,0.040000
09,96.320000,78.260000,18.060000,3.640000,0.000000
10,95.800000,78.500000,17.300000,4.140000,0.020000
11,96.520000,79.360000,17.160000,3.400000,0.040000
12,97.320000,80.040000,17.280000,2.600000,0.020000
13,96.880000,80.340000,16.540000,3.100000,0.000000
14,96.940000,80.520000,16.420000,3.040000,0.000000
15,97.280000,81.100000,16.180000,2.680000,0.000000
16,97.060000,80.900000,16.160000,2.880000,0.040000
17,97.320000,81.300000,16.020000,2.640000,0.020000
18,97.600000,82.060000,15.540000,2.340000,0.000000
19,97.360000,81.880000,15.480000,2.540000,0.040000
20,97.640000,82.460000,15.180000,2.300000,0.020000
21,97.660000,82.220000,15.440000,2.260000,0.040000
22,97.920000,82.480000,15.440000,2.000000,0.040000
23,97.920000,82.900000,15.020000,2.000000,0.020000
24,98.080000,82.480000,15.600000,1.880000,0.000000
25,98.320000,83.220000,15.100000,1.640000,0.020000
26,98.340000,83.080000,15.260000,1.620000,0.020000
27,97.760000,82.780000,14.980000,2.200000,0.020000
28,98.240000,83.320000,14.920000,1.660000,0.040000
29,98.200000,83.720000,14.480000,1.780000,0.000000
30,98.280000,83.600000,14.680000,1.720000,0.000000
31,97.860000,83.080000,14.780000,2.080000,0.020000
32,98.160000,83.120000,15.040000,1.800000,0.000000
33,98.260000,83.760000,14.500000,1.680000,0.000000
34,98.420000,83.500000,14.920000,1.460000,0.080000
35,98.440000,83.860000,14.580000,1.480000,0.040000
36,98.140000,83.740000,14.400000,1.800000,0.000000
37,98.100000,83.520000,14.580000,1.880000,0.000000
38,98.500000,83.740000,14.760000,1.440000,0.000000
39,97.820000,83.740000,14.080000,2.140000,0.000000
40,98.300000,84.140000,14.160000,1.640000,0.020000
41,98.620000,83.940000,14.680000,1.280000,0.080000
42,98.020000,83.340000,14.680000,1.920000,0.020000
43,98.300000,83.340000,14.960000,1.620000,0.040000
44,97.920000,83.760000,14.160000,2.040000,0.000000
45,98.360000,84.160000,14.200000,1.600000,0.000000
46,98.200000,83.320000,14.880000,1.740000,0.020000
47,98.280000,83.380000,14.900000,1.700000,0.000000
48,98.260000,83.460000,14.800000,1.700000,0.000000
49,98.660000,84.420000,14.240000,1.300000,0.000000
50,98.280000,83.580000,14.700000,1.700000,0.000000

